Detecting a botnet in a network

We formalize the problem of detecting the presence of a botnet in a network as an hypothesis testing problem where we observe a single instance of a graph. The null hypothesis, corresponding to the absence of a botnet, is modeled as a random geometric graph where every vertex is assigned a location on a $d$-dimensional torus and two vertices are connected when their distance is smaller than a certain threshold. The alternative hypothesis is similar, except that there is a small number of vertices, called the botnet, that ignore this geometric structure and simply connect randomly to every other vertex with a prescribed probability. We present two tests that are able to detect the presence of such a botnet. The first test is based on the idea that botnet vertices tend to form large isolated stars that are not present under the null hypothesis. The second test uses the average graph distance, which becomes significantly shorter under the alternative hypothesis. We show that both these tests are asymptotically optimal. However, numerical simulations show that the isolated star test performs significantly better than the average distance test on networks of moderate size. Finally, we construct a robust scheme based on the isolated star test that is also able to identify the vertices in the botnet.

==> image/alt_model.txt <==
graph {
	graph[outputorder=edgesfirst];
	node1[shape=point,width=0.16,height=0.16,color="#eb6235"];
	node2[shape=point,width=0.16,height=0.16,color="#eb6235"];
	node3[shape=point,width=0.16,height=0.16,color="#eb6235"];
	node4[shape=point,width=0.16,height=0.16,color="#eb6235"];
	node5[shape=point,width=0.14,height=0.14,pos="0.56766,0.291821"];
	node6[shape=point,width=0.14,height=0.14,pos="0.598774,0.217742"];
	node7[shape=point,width=0.14,height=0.14,pos="0.675555,0.990918"];
	node8[shape=point,width=0.14,height=0.14,pos="0.151079,0.200867"];
	node9[shape=point,width=0.14,height=0.14,pos="0.285202,0.0322668"];
	node10[shape=point,width=0.14,height=0.14,pos="0.645245,0.341635"];
	node11[shape=point,width=0.14,height=0.14,pos="0.0219429,0.284464"];
	node12[shape=point,width=0.14,height=0.14,pos="0.204291,0.0226565"];
	node13[shape=point,width=0.14,height=0.14,pos="0.834137,0.364608"];
	node14[shape=point,width=0.14,height=0.14,pos="0.71789,0.537484"];
	node15[shape=point,width=0.14,height=0.14,pos="0.322139,0.305823"];
	node16[shape=point,width=0.14,height=0.14,pos="0.325592,0.595416"];
	node17[shape=point,width=0.14,height=0.14,pos="0.0707687,0.895726"];
	node18[shape=point,width=0.14,height=0.14,pos="0.127477,0.236853"];
	node19[shape=point,width=0.14,height=0.14,pos="0.924308,0.578715"];
	node20[shape=point,width=0.14,height=0.14,pos="0.14904,0.930148"];
	node21[shape=point,width=0.14,height=0.14,pos="0.831607,0.510393"];
	node22[shape=point,width=0.14,height=0.14,pos="0.438821,0.488648"];
	node23[shape=point,width=0.14,height=0.14,pos="0.142358,0.76577"];
	node24[shape=point,width=0.14,height=0.14,pos="0.832357,0.327468"];
	node25[shape=point,width=0.14,height=0.14,pos="0.940742,0.803108"];
	node26[shape=point,width=0.14,height=0.14,pos="0.842189,0.429207"];
	node27[shape=point,width=0.14,height=0.14,pos="0.338357,0.859189"];
	node28[shape=point,width=0.14,height=0.14,pos="0.840332,0.874901"];
	node29[shape=point,width=0.14,height=0.14,pos="0.636209,0.0962167"];
	node30[shape=point,width=0.14,height=0.14,pos="0.881139,0.694128"];
	node31[shape=point,width=0.14,height=0.14,pos="0.667346,0.107487"];
	node32[shape=point,width=0.14,height=0.14,pos="0.336681,0.387807"];
	node33[shape=point,width=0.14,height=0.14,pos="0.237677,0.781776"];
	node34[shape=point,width=0.14,height=0.14,pos="0.865992,0.83938"];
	node35[shape=point,width=0.14,height=0.14,pos="0.216415,0.376543"];
	node36[shape=point,width=0.14,height=0.14,pos="0.0900495,0.555942"];
	node37[shape=point,width=0.14,height=0.14,pos="0.840013,0.449106"];
	node38[shape=point,width=0.14,height=0.14,pos="0.753101,0.597326"];
	node39[shape=point,width=0.14,height=0.14,pos="0.488514,0.992718"];
	node40[shape=point,width=0.14,height=0.14,pos="0.938951,0.42278"];
	node41[shape=point,width=0.14,height=0.14,pos="0.476209,0.400133"];
	node42[shape=point,width=0.14,height=0.14,pos="0.653955,0.389733"];
	node43[shape=point,width=0.14,height=0.14,pos="0.280177,0.100926"];
	node44[shape=point,width=0.14,height=0.14,pos="0.0727057,0.636683"];
	node45[shape=point,width=0.14,height=0.14,pos="0.853109,0.457919"];
	node46[shape=point,width=0.14,height=0.14,pos="0.583649,0.968485"];
	node47[shape=point,width=0.14,height=0.14,pos="0.689844,0.250181"];
	node48[shape=point,width=0.14,height=0.14,pos="0.988243,0.240676"];
	node49[shape=point,width=0.14,height=0.14,pos="0.291435,0.217312"];
	node50[shape=point,width=0.14,height=0.14,pos="0.487388,0.601054"];
	node51[shape=point,width=0.14,height=0.14,pos="0.200998,0.0850485"];
	node52[shape=point,width=0.14,height=0.14,pos="0.114848,0.450465"];
	node53[shape=point,width=0.14,height=0.14,pos="0.337045,0.80374"];
	node54[shape=point,width=0.14,height=0.14,pos="0.0402864,0.720664"];
	node55[shape=point,width=0.14,height=0.14,pos="0.795921,0.991008"];
	node56[shape=point,width=0.14,height=0.14,pos="0.552283,0.48798"];
	node57[shape=point,width=0.14,height=0.14,pos="0.731962,0.425862"];
	node58[shape=point,width=0.14,height=0.14,pos="0.688901,0.921149"];
	node59[shape=point,width=0.14,height=0.14,pos="0.923037,0.973623"];
	node60[shape=point,width=0.14,height=0.14,pos="0.275925,0.951874"];
	node61[shape=point,width=0.14,height=0.14,pos="0.998131,0.050276"];
	node62[shape=point,width=0.14,height=0.14,pos="0.238629,0.452965"];
	node63[shape=point,width=0.14,height=0.14,pos="0.373124,0.221156"];
	node64[shape=point,width=0.14,height=0.14,pos="0.0929316,0.398938"];
	node65[shape=point,width=0.14,height=0.14,pos="0.834616,0.688382"];
	node66[shape=point,width=0.14,height=0.14,pos="0.686383,0.33859"];
	node67[shape=point,width=0.14,height=0.14,pos="0.74292,0.048968"];
	node68[shape=point,width=0.14,height=0.14,pos="0.933965,0.239323"];
	node69[shape=point,width=0.14,height=0.14,pos="0.263754,0.359243"];
	node70[shape=point,width=0.14,height=0.14,pos="0.387525,0.195664"];
	node71[shape=point,width=0.14,height=0.14,pos="0.125442,0.998977"];
	node72[shape=point,width=0.14,height=0.14,pos="0.0419567,0.898398"];
	node73[shape=point,width=0.14,height=0.14,pos="0.768906,0.305165"];
	node74[shape=point,width=0.14,height=0.14,pos="0.6483,0.147125"];
	node75[shape=point,width=0.14,height=0.14,pos="0.628212,0.610304"];
	node76[shape=point,width=0.14,height=0.14,pos="0.891761,0.842139"];
	node77[shape=point,width=0.14,height=0.14,pos="0.0228353,0.513358"];
	node78[shape=point,width=0.14,height=0.14,pos="0.865575,0.307003"];
	node79[shape=point,width=0.14,height=0.14,pos="0.544389,0.879164"];
	node80[shape=point,width=0.14,height=0.14,pos="0.847007,0.222825"];
	node81[shape=point,width=0.14,height=0.14,pos="0.462959,0.892373"];
	node82[shape=point,width=0.14,height=0.14,pos="0.384363,0.667925"];
	node83[shape=point,width=0.14,height=0.14,pos="0.484355,0.802109"];
	node84[shape=point,width=0.14,height=0.14,pos="0.365673,0.385711"];
	node85[shape=point,width=0.14,height=0.14,pos="0.986022,0.154191"];
	node86[shape=point,width=0.14,height=0.14,pos="0.573671,0.278612"];
	node87[shape=point,width=0.14,height=0.14,pos="0.0476356,0.108212"];
	node88[shape=point,width=0.14,height=0.14,pos="0.268666,0.38875"];
	node89[shape=point,width=0.14,height=0.14,pos="0.622804,0.60625"];
	node90[shape=point,width=0.14,height=0.14,pos="0.991679,0.295022"];
	node91[shape=point,width=0.14,height=0.14,pos="0.701872,0.532611"];
	node92[shape=point,width=0.14,height=0.14,pos="0.38935,0.431581"];
	node93[shape=point,width=0.14,height=0.14,pos="0.116941,0.984255"];
	node94[shape=point,width=0.14,height=0.14,pos="0.271825,0.272628"];
	node95[shape=point,width=0.14,height=0.14,pos="0.230521,0.444813"];
	node96[shape=point,width=0.14,height=0.14,pos="0.444808,0.285017"];
	node97[shape=point,width=0.14,height=0.14,pos="0.560141,0.305104"];
	node98[shape=point,width=0.14,height=0.14,pos="0.9447,0.295444"];
	node99[shape=point,width=0.14,height=0.14,pos="0.314099,0.543628"];
	node100[shape=point,width=0.14,height=0.14,pos="0.0169414,0.977911"];
	node101[shape=point,width=0.14,height=0.14,pos="0.557199,0.40986"];
	node102[shape=point,width=0.14,height=0.14,pos="0.357032,0.400153"];
	node103[shape=point,width=0.14,height=0.14,pos="0.82912,0.740383"];
	node104[shape=point,width=0.14,height=0.14,pos="0.690952,0.928637"];
	node105[shape=point,width=0.14,height=0.14,pos="0.145663,0.170021"];
	node106[shape=point,width=0.14,height=0.14,pos="0.244425,0.581153"];
	node107[shape=point,width=0.14,height=0.14,pos="0.0791979,0.351754"];
	node108[shape=point,width=0.14,height=0.14,pos="0.883275,0.312587"];
	node109[shape=point,width=0.14,height=0.14,pos="0.233557,0.0947912"];
	node110[shape=point,width=0.14,height=0.14,pos="0.390904,0.609124"];
	node111[shape=point,width=0.14,height=0.14,pos="0.619504,0.919877"];
	node112[shape=point,width=0.14,height=0.14,pos="0.504512,0.75666"];
	node113[shape=point,width=0.14,height=0.14,pos="0.341831,0.911325"];
	node114[shape=point,width=0.14,height=0.14,pos="0.520156,0.602346"];
	node115[shape=point,width=0.14,height=0.14,pos="0.61358,0.174179"];
	node116[shape=point,width=0.14,height=0.14,pos="0.438112,0.367818"];
	node117[shape=point,width=0.14,height=0.14,pos="0.502117,0.48603"];
	node118[shape=point,width=0.14,height=0.14,pos="0.553458,0.529414"];
	node119[shape=point,width=0.14,height=0.14,pos="0.0484734,0.425242"];
	node120[shape=point,width=0.14,height=0.14,pos="0.909855,0.639692"];
	node121[shape=point,width=0.14,height=0.14,pos="0.646637,0.597954"];
	node122[shape=point,width=0.14,height=0.14,pos="0.514619,0.80086"];
	node123[shape=point,width=0.14,height=0.14,pos="0.213914,0.329752"];
	node124[shape=point,width=0.14,height=0.14,pos="0.0119675,0.644176"];
	node125[shape=point,width=0.14,height=0.14,pos="0.856359,0.228058"];
	node126[shape=point,width=0.14,height=0.14,pos="0.585087,0.686009"];
	node127[shape=point,width=0.14,height=0.14,pos="0.0434977,0.632361"];
	node128[shape=point,width=0.14,height=0.14,pos="0.208502,0.939907"];
	node129[shape=point,width=0.14,height=0.14,pos="0.642274,0.902317"];
	node130[shape=point,width=0.14,height=0.14,pos="0.389726,0.100331"];
	node131[shape=point,width=0.14,height=0.14,pos="0.0954218,0.389168"];
	node132[shape=point,width=0.14,height=0.14,pos="0.266034,0.151105"];
	node133[shape=point,width=0.14,height=0.14,pos="0.507177,0.990007"];
	node134[shape=point,width=0.14,height=0.14,pos="0.783971,0.0687637"];
	node135[shape=point,width=0.14,height=0.14,pos="0.427547,0.740017"];
	node136[shape=point,width=0.14,height=0.14,pos="0.922924,0.984603"];
	node137[shape=point,width=0.14,height=0.14,pos="0.366185,0.0866795"];
	node138[shape=point,width=0.14,height=0.14,pos="0.873274,0.716143"];
	node139[shape=point,width=0.14,height=0.14,pos="0.336546,0.712306"];
	node140[shape=point,width=0.14,height=0.14,pos="0.227659,0.817951"];
	node141[shape=point,width=0.14,height=0.14,pos="0.00459297,0.897691"];
	node142[shape=point,width=0.14,height=0.14,pos="0.469245,0.1071"];
	node143[shape=point,width=0.14,height=0.14,pos="0.61012,0.779205"];
	node144[shape=point,width=0.14,height=0.14,pos="0.395584,0.578825"];
	node145[shape=point,width=0.14,height=0.14,pos="0.800377,0.904582"];
	node146[shape=point,width=0.14,height=0.14,pos="0.10365,0.900254"];
	node147[shape=point,width=0.14,height=0.14,pos="0.971103,0.550322"];
	node148[shape=point,width=0.14,height=0.14,pos="0.51739,0.863305"];
	node149[shape=point,width=0.14,height=0.14,pos="0.188111,0.717516"];
	node150[shape=point,width=0.14,height=0.14,pos="0.817815,0.150983"];
	node151[shape=point,width=0.14,height=0.14,pos="0.862185,0.841183"];
	node152[shape=point,width=0.14,height=0.14,pos="0.979383,0.656006"];
	node153[shape=point,width=0.14,height=0.14,pos="0.814707,0.287879"];
	node154[shape=point,width=0.14,height=0.14,pos="0.419164,0.0557428"];
	node155[shape=point,width=0.14,height=0.14,pos="0.44738,0.647027"];
	node156[shape=point,width=0.14,height=0.14,pos="0.0344084,0.874071"];
	node157[shape=point,width=0.14,height=0.14,pos="0.670942,0.987888"];
	node158[shape=point,width=0.14,height=0.14,pos="0.0657114,0.0469921"];
	node159[shape=point,width=0.14,height=0.14,pos="0.825988,0.409306"];
	node160[shape=point,width=0.14,height=0.14,pos="0.921939,0.437428"];
	node161[shape=point,width=0.14,height=0.14,pos="0.208584,0.90371"];
	node162[shape=point,width=0.14,height=0.14,pos="0.213449,0.535499"];
	node163[shape=point,width=0.14,height=0.14,pos="0.78682,0.0194909"];
	node164[shape=point,width=0.14,height=0.14,pos="0.861553,0.149906"];
	node165[shape=point,width=0.14,height=0.14,pos="0.680278,0.931916"];
	node166[shape=point,width=0.14,height=0.14,pos="0.955355,0.982308"];
	node167[shape=point,width=0.14,height=0.14,pos="0.644753,0.125149"];
	node168[shape=point,width=0.14,height=0.14,pos="0.0394967,0.516842"];
	node169[shape=point,width=0.14,height=0.14,pos="0.532854,0.346484"];
	node170[shape=point,width=0.14,height=0.14,pos="0.867049,0.719742"];
	node171[shape=point,width=0.14,height=0.14,pos="0.454143,0.828247"];
	node172[shape=point,width=0.14,height=0.14,pos="0.759584,0.380562"];
	node173[shape=point,width=0.14,height=0.14,pos="0.0204349,0.875398"];
	node174[shape=point,width=0.14,height=0.14,pos="0.165143,0.993903"];
	node175[shape=point,width=0.14,height=0.14,pos="0.022941,0.568968"];
	node176[shape=point,width=0.14,height=0.14,pos="0.537088,0.782416"];
	node177[shape=point,width=0.14,height=0.14,pos="0.418391,0.820891"];
	node178[shape=point,width=0.14,height=0.14,pos="0.535234,0.687638"];
	node179[shape=point,width=0.14,height=0.14,pos="0.756872,0.643931"];
	node180[shape=point,width=0.14,height=0.14,pos="0.338276,0.861961"];
	node181[shape=point,width=0.14,height=0.14,pos="0.836431,0.787307"];
	node182[shape=point,width=0.14,height=0.14,pos="0.795611,0.62256"];
	node183[shape=point,width=0.14,height=0.14,pos="0.157497,0.995423"];
	node184[shape=point,width=0.14,height=0.14,pos="0.0938963,0.762539"];
	node185[shape=point,width=0.14,height=0.14,pos="0.910366,0.91758"];
	node186[shape=point,width=0.14,height=0.14,pos="0.513676,0.641039"];
	node187[shape=point,width=0.14,height=0.14,pos="0.215532,0.937616"];
	node188[shape=point,width=0.14,height=0.14,pos="0.657571,0.648276"];
	node189[shape=point,width=0.14,height=0.14,pos="0.435096,0.479102"];
	node190[shape=point,width=0.14,height=0.14,pos="0.599413,0.47045"];
	node191[shape=point,width=0.14,height=0.14,pos="0.949685,0.297945"];
	node192[shape=point,width=0.14,height=0.14,pos="0.56377,0.321085"];
	node193[shape=point,width=0.14,height=0.14,pos="0.820533,0.951476"];
	node194[shape=point,width=0.14,height=0.14,pos="0.984305,0.197945"];
	node195[shape=point,width=0.14,height=0.14,pos="0.809716,0.733103"];
	node196[shape=point,width=0.14,height=0.14,pos="0.954736,0.762897"];
	node197[shape=point,width=0.14,height=0.14,pos="0.737697,0.0822197"];
	node198[shape=point,width=0.14,height=0.14,pos="0.353706,0.470302"];
	node199[shape=point,width=0.14,height=0.14,pos="0.0980242,0.56416"];
	node200[shape=point,width=0.14,height=0.14,pos="0.174013,0.138893"];
	node5 -- node6[penwidth=2.2];
	node5 -- node86[penwidth=2.2];
	node5 -- node97[penwidth=2.2];
	node5 -- node169[penwidth=2.2];
	node5 -- node192[penwidth=2.2];
	node6 -- node74[penwidth=2.2];
	node6 -- node86[penwidth=2.2];
	node6 -- node115[penwidth=2.2];
	node7 -- node58[penwidth=2.2];
	node7 -- node67[penwidth=2.2];
	node7 -- node104[penwidth=2.2];
	node7 -- node157[penwidth=2.2];
	node7 -- node165[penwidth=2.2];
	node8 -- node18[penwidth=2.2];
	node8 -- node105[penwidth=2.2];
	node8 -- node200[penwidth=2.2];
	node9 -- node12[penwidth=2.2];
	node9 -- node43[penwidth=2.2];
	node9 -- node60[penwidth=2.2];
	node9 -- node109[penwidth=2.2];
	node10 -- node42[penwidth=2.2];
	node10 -- node66[penwidth=2.2];
	node10 -- node192[penwidth=2.2];
	node11 -- node48[penwidth=2.2];
	node11 -- node90[penwidth=2.2];
	node11 -- node98[penwidth=2.2];
	node11 -- node107[penwidth=2.2];
	node11 -- node191[penwidth=2.2];
	node12 -- node51[penwidth=2.2];
	node12 -- node71[penwidth=2.2];
	node12 -- node109[penwidth=2.2];
	node12 -- node128[penwidth=2.2];
	node12 -- node174[penwidth=2.2];
	node12 -- node183[penwidth=2.2];
	node12 -- node187[penwidth=2.2];
	node13 -- node24[penwidth=2.2];
	node13 -- node26[penwidth=2.2];
	node13 -- node37[penwidth=2.2];
	node13 -- node73[penwidth=2.2];
	node13 -- node78[penwidth=2.2];
	node13 -- node108[penwidth=2.2];
	node13 -- node153[penwidth=2.2];
	node13 -- node159[penwidth=2.2];
	node13 -- node172[penwidth=2.2];
	node14 -- node38[penwidth=2.2];
	node14 -- node91[penwidth=2.2];
	node15 -- node32[penwidth=2.2];
	node15 -- node69[penwidth=2.2];
	node15 -- node94[penwidth=2.2];
	node16 -- node99[penwidth=2.2];
	node16 -- node106[penwidth=2.2];
	node16 -- node110[penwidth=2.2];
	node16 -- node144[penwidth=2.2];
	node17 -- node20[penwidth=2.2];
	node17 -- node72[penwidth=2.2];
	node17 -- node141[penwidth=2.2];
	node17 -- node146[penwidth=2.2];
	node17 -- node156[penwidth=2.2];
	node17 -- node173[penwidth=2.2];
	node18 -- node105[penwidth=2.2];
	node19 -- node120[penwidth=2.2];
	node19 -- node147[penwidth=2.2];
	node20 -- node71[penwidth=2.2];
	node20 -- node93[penwidth=2.2];
	node20 -- node128[penwidth=2.2];
	node20 -- node146[penwidth=2.2];
	node20 -- node161[penwidth=2.2];
	node20 -- node174[penwidth=2.2];
	node20 -- node183[penwidth=2.2];
	node20 -- node187[penwidth=2.2];
	node21 -- node26[penwidth=2.2];
	node21 -- node37[penwidth=2.2];
	node21 -- node45[penwidth=2.2];
	node22 -- node92[penwidth=2.2];
	node22 -- node117[penwidth=2.2];
	node22 -- node189[penwidth=2.2];
	node22 -- node198[penwidth=2.2];
	node23 -- node149[penwidth=2.2];
	node23 -- node184[penwidth=2.2];
	node24 -- node73[penwidth=2.2];
	node24 -- node78[penwidth=2.2];
	node24 -- node108[penwidth=2.2];
	node24 -- node153[penwidth=2.2];
	node24 -- node159[penwidth=2.2];
	node25 -- node34[penwidth=2.2];
	node25 -- node76[penwidth=2.2];
	node25 -- node151[penwidth=2.2];
	node25 -- node196[penwidth=2.2];
	node26 -- node37[penwidth=2.2];
	node26 -- node45[penwidth=2.2];
	node26 -- node159[penwidth=2.2];
	node26 -- node160[penwidth=2.2];
	node27 -- node53[penwidth=2.2];
	node27 -- node113[penwidth=2.2];
	node27 -- node177[penwidth=2.2];
	node27 -- node180[penwidth=2.2];
	node28 -- node34[penwidth=2.2];
	node28 -- node76[penwidth=2.2];
	node28 -- node145[penwidth=2.2];
	node28 -- node151[penwidth=2.2];
	node28 -- node181[penwidth=2.2];
	node28 -- node185[penwidth=2.2];
	node28 -- node193[penwidth=2.2];
	node29 -- node31[penwidth=2.2];
	node29 -- node74[penwidth=2.2];
	node29 -- node115[penwidth=2.2];
	node29 -- node167[penwidth=2.2];
	node30 -- node65[penwidth=2.2];
	node30 -- node103[penwidth=2.2];
	node30 -- node120[penwidth=2.2];
	node30 -- node138[penwidth=2.2];
	node30 -- node170[penwidth=2.2];
	node30 -- node195[penwidth=2.2];
	node31 -- node74[penwidth=2.2];
	node31 -- node115[penwidth=2.2];
	node31 -- node167[penwidth=2.2];
	node31 -- node197[penwidth=2.2];
	node32 -- node69[penwidth=2.2];
	node32 -- node84[penwidth=2.2];
	node32 -- node88[penwidth=2.2];
	node32 -- node92[penwidth=2.2];
	node32 -- node102[penwidth=2.2];
	node32 -- node198[penwidth=2.2];
	node33 -- node140[penwidth=2.2];
	node33 -- node149[penwidth=2.2];
	node34 -- node76[penwidth=2.2];
	node34 -- node151[penwidth=2.2];
	node34 -- node181[penwidth=2.2];
	node35 -- node62[penwidth=2.2];
	node35 -- node69[penwidth=2.2];
	node35 -- node88[penwidth=2.2];
	node35 -- node95[penwidth=2.2];
	node35 -- node123[penwidth=2.2];
	node36 -- node44[penwidth=2.2];
	node36 -- node77[penwidth=2.2];
	node36 -- node168[penwidth=2.2];
	node36 -- node175[penwidth=2.2];
	node36 -- node199[penwidth=2.2];
	node37 -- node45[penwidth=2.2];
	node37 -- node159[penwidth=2.2];
	node37 -- node160[penwidth=2.2];
	node38 -- node91[penwidth=2.2];
	node38 -- node179[penwidth=2.2];
	node38 -- node182[penwidth=2.2];
	node39 -- node133[penwidth=2.2];
	node40 -- node160[penwidth=2.2];
	node41 -- node101[penwidth=2.2];
	node41 -- node116[penwidth=2.2];
	node41 -- node169[penwidth=2.2];
	node41 -- node189[penwidth=2.2];
	node42 -- node57[penwidth=2.2];
	node42 -- node66[penwidth=2.2];
	node43 -- node51[penwidth=2.2];
	node43 -- node109[penwidth=2.2];
	node43 -- node132[penwidth=2.2];
	node43 -- node137[penwidth=2.2];
	node44 -- node124[penwidth=2.2];
	node44 -- node127[penwidth=2.2];
	node44 -- node175[penwidth=2.2];
	node44 -- node199[penwidth=2.2];
	node45 -- node159[penwidth=2.2];
	node45 -- node160[penwidth=2.2];
	node46 -- node111[penwidth=2.2];
	node46 -- node129[penwidth=2.2];
	node46 -- node133[penwidth=2.2];
	node47 -- node66[penwidth=2.2];
	node48 -- node68[penwidth=2.2];
	node48 -- node85[penwidth=2.2];
	node48 -- node90[penwidth=2.2];
	node48 -- node98[penwidth=2.2];
	node48 -- node191[penwidth=2.2];
	node48 -- node194[penwidth=2.2];
	node49 -- node63[penwidth=2.2];
	node49 -- node94[penwidth=2.2];
	node49 -- node132[penwidth=2.2];
	node50 -- node114[penwidth=2.2];
	node50 -- node155[penwidth=2.2];
	node50 -- node186[penwidth=2.2];
	node51 -- node109[penwidth=2.2];
	node51 -- node200[penwidth=2.2];
	node52 -- node64[penwidth=2.2];
	node52 -- node119[penwidth=2.2];
	node52 -- node131[penwidth=2.2];
	node53 -- node177[penwidth=2.2];
	node53 -- node180[penwidth=2.2];
	node54 -- node124[penwidth=2.2];
	node54 -- node127[penwidth=2.2];
	node54 -- node152[penwidth=2.2];
	node54 -- node184[penwidth=2.2];
	node55 -- node67[penwidth=2.2];
	node55 -- node134[penwidth=2.2];
	node55 -- node145[penwidth=2.2];
	node55 -- node163[penwidth=2.2];
	node55 -- node193[penwidth=2.2];
	node56 -- node101[penwidth=2.2];
	node56 -- node117[penwidth=2.2];
	node56 -- node118[penwidth=2.2];
	node56 -- node190[penwidth=2.2];
	node57 -- node172[penwidth=2.2];
	node58 -- node104[penwidth=2.2];
	node58 -- node111[penwidth=2.2];
	node58 -- node129[penwidth=2.2];
	node58 -- node157[penwidth=2.2];
	node58 -- node165[penwidth=2.2];
	node59 -- node136[penwidth=2.2];
	node59 -- node166[penwidth=2.2];
	node59 -- node185[penwidth=2.2];
	node60 -- node113[penwidth=2.2];
	node60 -- node128[penwidth=2.2];
	node60 -- node161[penwidth=2.2];
	node60 -- node187[penwidth=2.2];
	node61 -- node87[penwidth=2.2];
	node61 -- node100[penwidth=2.2];
	node61 -- node158[penwidth=2.2];
	node61 -- node166[penwidth=2.2];
	node62 -- node88[penwidth=2.2];
	node62 -- node95[penwidth=2.2];
	node62 -- node162[penwidth=2.2];
	node63 -- node70[penwidth=2.2];
	node64 -- node107[penwidth=2.2];
	node64 -- node119[penwidth=2.2];
	node64 -- node131[penwidth=2.2];
	node65 -- node103[penwidth=2.2];
	node65 -- node138[penwidth=2.2];
	node65 -- node170[penwidth=2.2];
	node65 -- node182[penwidth=2.2];
	node65 -- node195[penwidth=2.2];
	node66 -- node73[penwidth=2.2];
	node66 -- node172[penwidth=2.2];
	node67 -- node134[penwidth=2.2];
	node67 -- node163[penwidth=2.2];
	node67 -- node197[penwidth=2.2];
	node68 -- node80[penwidth=2.2];
	node68 -- node90[penwidth=2.2];
	node68 -- node98[penwidth=2.2];
	node68 -- node108[penwidth=2.2];
	node68 -- node125[penwidth=2.2];
	node68 -- node191[penwidth=2.2];
	node68 -- node194[penwidth=2.2];
	node69 -- node88[penwidth=2.2];
	node69 -- node94[penwidth=2.2];
	node69 -- node123[penwidth=2.2];
	node71 -- node93[penwidth=2.2];
	node71 -- node158[penwidth=2.2];
	node71 -- node174[penwidth=2.2];
	node71 -- node183[penwidth=2.2];
	node72 -- node100[penwidth=2.2];
	node72 -- node141[penwidth=2.2];
	node72 -- node146[penwidth=2.2];
	node72 -- node156[penwidth=2.2];
	node72 -- node173[penwidth=2.2];
	node73 -- node153[penwidth=2.2];
	node73 -- node172[penwidth=2.2];
	node74 -- node115[penwidth=2.2];
	node74 -- node167[penwidth=2.2];
	node75 -- node89[penwidth=2.2];
	node75 -- node121[penwidth=2.2];
	node75 -- node126[penwidth=2.2];
	node75 -- node188[penwidth=2.2];
	node76 -- node151[penwidth=2.2];
	node76 -- node181[penwidth=2.2];
	node76 -- node185[penwidth=2.2];
	node77 -- node147[penwidth=2.2];
	node77 -- node168[penwidth=2.2];
	node77 -- node175[penwidth=2.2];
	node78 -- node80[penwidth=2.2];
	node78 -- node98[penwidth=2.2];
	node78 -- node108[penwidth=2.2];
	node78 -- node125[penwidth=2.2];
	node78 -- node153[penwidth=2.2];
	node78 -- node191[penwidth=2.2];
	node79 -- node81[penwidth=2.2];
	node79 -- node111[penwidth=2.2];
	node79 -- node122[penwidth=2.2];
	node79 -- node148[penwidth=2.2];
	node80 -- node125[penwidth=2.2];
	node80 -- node150[penwidth=2.2];
	node80 -- node153[penwidth=2.2];
	node80 -- node164[penwidth=2.2];
	node81 -- node148[penwidth=2.2];
	node81 -- node171[penwidth=2.2];
	node81 -- node177[penwidth=2.2];
	node82 -- node110[penwidth=2.2];
	node82 -- node135[penwidth=2.2];
	node82 -- node139[penwidth=2.2];
	node82 -- node155[penwidth=2.2];
	node83 -- node112[penwidth=2.2];
	node83 -- node122[penwidth=2.2];
	node83 -- node135[penwidth=2.2];
	node83 -- node148[penwidth=2.2];
	node83 -- node171[penwidth=2.2];
	node83 -- node176[penwidth=2.2];
	node83 -- node177[penwidth=2.2];
	node84 -- node92[penwidth=2.2];
	node84 -- node102[penwidth=2.2];
	node84 -- node116[penwidth=2.2];
	node84 -- node198[penwidth=2.2];
	node85 -- node87[penwidth=2.2];
	node85 -- node194[penwidth=2.2];
	node86 -- node97[penwidth=2.2];
	node86 -- node169[penwidth=2.2];
	node86 -- node192[penwidth=2.2];
	node87 -- node158[penwidth=2.2];
	node88 -- node95[penwidth=2.2];
	node88 -- node102[penwidth=2.2];
	node88 -- node123[penwidth=2.2];
	node89 -- node121[penwidth=2.2];
	node89 -- node126[penwidth=2.2];
	node89 -- node188[penwidth=2.2];
	node90 -- node98[penwidth=2.2];
	node90 -- node191[penwidth=2.2];
	node91 -- node121[penwidth=2.2];
	node92 -- node102[penwidth=2.2];
	node92 -- node116[penwidth=2.2];
	node92 -- node189[penwidth=2.2];
	node92 -- node198[penwidth=2.2];
	node93 -- node146[penwidth=2.2];
	node93 -- node158[penwidth=2.2];
	node93 -- node174[penwidth=2.2];
	node93 -- node183[penwidth=2.2];
	node94 -- node123[penwidth=2.2];
	node96 -- node116[penwidth=2.2];
	node97 -- node169[penwidth=2.2];
	node97 -- node192[penwidth=2.2];
	node98 -- node108[penwidth=2.2];
	node98 -- node191[penwidth=2.2];
	node99 -- node106[penwidth=2.2];
	node99 -- node144[penwidth=2.2];
	node99 -- node198[penwidth=2.2];
	node100 -- node141[penwidth=2.2];
	node100 -- node158[penwidth=2.2];
	node100 -- node166[penwidth=2.2];
	node101 -- node169[penwidth=2.2];
	node101 -- node190[penwidth=2.2];
	node101 -- node192[penwidth=2.2];
	node102 -- node116[penwidth=2.2];
	node102 -- node198[penwidth=2.2];
	node103 -- node138[penwidth=2.2];
	node103 -- node170[penwidth=2.2];
	node103 -- node181[penwidth=2.2];
	node103 -- node195[penwidth=2.2];
	node104 -- node111[penwidth=2.2];
	node104 -- node129[penwidth=2.2];
	node104 -- node157[penwidth=2.2];
	node104 -- node165[penwidth=2.2];
	node105 -- node200[penwidth=2.2];
	node106 -- node162[penwidth=2.2];
	node107 -- node119[penwidth=2.2];
	node107 -- node131[penwidth=2.2];
	node108 -- node125[penwidth=2.2];
	node108 -- node153[penwidth=2.2];
	node108 -- node191[penwidth=2.2];
	node109 -- node132[penwidth=2.2];
	node109 -- node200[penwidth=2.2];
	node110 -- node144[penwidth=2.2];
	node110 -- node155[penwidth=2.2];
	node111 -- node129[penwidth=2.2];
	node111 -- node157[penwidth=2.2];
	node111 -- node165[penwidth=2.2];
	node112 -- node122[penwidth=2.2];
	node112 -- node135[penwidth=2.2];
	node112 -- node171[penwidth=2.2];
	node112 -- node176[penwidth=2.2];
	node112 -- node178[penwidth=2.2];
	node113 -- node180[penwidth=2.2];
	node114 -- node118[penwidth=2.2];
	node114 -- node155[penwidth=2.2];
	node114 -- node178[penwidth=2.2];
	node114 -- node186[penwidth=2.2];
	node115 -- node167[penwidth=2.2];
	node117 -- node118[penwidth=2.2];
	node117 -- node189[penwidth=2.2];
	node118 -- node190[penwidth=2.2];
	node119 -- node131[penwidth=2.2];
	node120 -- node138[penwidth=2.2];
	node120 -- node152[penwidth=2.2];
	node121 -- node188[penwidth=2.2];
	node122 -- node148[penwidth=2.2];
	node122 -- node171[penwidth=2.2];
	node122 -- node176[penwidth=2.2];
	node124 -- node127[penwidth=2.2];
	node124 -- node152[penwidth=2.2];
	node124 -- node175[penwidth=2.2];
	node125 -- node150[penwidth=2.2];
	node125 -- node153[penwidth=2.2];
	node125 -- node164[penwidth=2.2];
	node126 -- node178[penwidth=2.2];
	node126 -- node186[penwidth=2.2];
	node126 -- node188[penwidth=2.2];
	node127 -- node152[penwidth=2.2];
	node127 -- node175[penwidth=2.2];
	node127 -- node199[penwidth=2.2];
	node128 -- node161[penwidth=2.2];
	node128 -- node174[penwidth=2.2];
	node128 -- node183[penwidth=2.2];
	node128 -- node187[penwidth=2.2];
	node129 -- node165[penwidth=2.2];
	node130 -- node137[penwidth=2.2];
	node130 -- node142[penwidth=2.2];
	node130 -- node154[penwidth=2.2];
	node134 -- node150[penwidth=2.2];
	node134 -- node163[penwidth=2.2];
	node134 -- node197[penwidth=2.2];
	node135 -- node177[penwidth=2.2];
	node136 -- node166[penwidth=2.2];
	node136 -- node185[penwidth=2.2];
	node137 -- node154[penwidth=2.2];
	node138 -- node170[penwidth=2.2];
	node138 -- node181[penwidth=2.2];
	node138 -- node195[penwidth=2.2];
	node140 -- node161[penwidth=2.2];
	node141 -- node156[penwidth=2.2];
	node141 -- node173[penwidth=2.2];
	node142 -- node154[penwidth=2.2];
	node143 -- node176[penwidth=2.2];
	node144 -- node155[penwidth=2.2];
	node145 -- node151[penwidth=2.2];
	node145 -- node193[penwidth=2.2];
	node146 -- node156[penwidth=2.2];
	node146 -- node173[penwidth=2.2];
	node147 -- node168[penwidth=2.2];
	node147 -- node175[penwidth=2.2];
	node148 -- node171[penwidth=2.2];
	node148 -- node176[penwidth=2.2];
	node150 -- node164[penwidth=2.2];
	node151 -- node181[penwidth=2.2];
	node155 -- node186[penwidth=2.2];
	node156 -- node173[penwidth=2.2];
	node157 -- node165[penwidth=2.2];
	node159 -- node172[penwidth=2.2];
	node161 -- node187[penwidth=2.2];
	node163 -- node193[penwidth=2.2];
	node163 -- node197[penwidth=2.2];
	node166 -- node185[penwidth=2.2];
	node168 -- node175[penwidth=2.2];
	node168 -- node199[penwidth=2.2];
	node169 -- node192[penwidth=2.2];
	node170 -- node181[penwidth=2.2];
	node170 -- node195[penwidth=2.2];
	node171 -- node177[penwidth=2.2];
	node174 -- node183[penwidth=2.2];
	node174 -- node187[penwidth=2.2];
	node175 -- node199[penwidth=2.2];
	node178 -- node186[penwidth=2.2];
	node179 -- node182[penwidth=2.2];
	node181 -- node195[penwidth=2.2];
	node183 -- node187[penwidth=2.2];
	node189 -- node198[penwidth=2.2];
	node18 -- node4 [penwidth=3.0,color="#eb6235"];
	node31 -- node1 [penwidth=3.0,color="#eb6235"];
	node37 -- node1 [penwidth=3.0,color="#eb6235"];
	node37 -- node4 [penwidth=3.0,color="#eb6235"];
	node43 -- node2 [penwidth=3.0,color="#eb6235"];
	node91 -- node4 [penwidth=3.0,color="#eb6235"];
	node101 -- node3 [penwidth=3.0,color="#eb6235"];
	node102 -- node3 [penwidth=3.0,color="#eb6235"];
	node102 -- node4 [penwidth=3.0,color="#eb6235"];
	node114 -- node4 [penwidth=3.0,color="#eb6235"];
	node126 -- node3 [penwidth=3.0,color="#eb6235"];
	node132 -- node2 [penwidth=3.0,color="#eb6235"];
	node135 -- node3 [penwidth=3.0,color="#eb6235"];
	node139 -- node1 [penwidth=3.0,color="#eb6235"];
	node161 -- node3 [penwidth=3.0,color="#eb6235"];
	node164 -- node3 [penwidth=3.0,color="#eb6235"];
	node197 -- node4 [penwidth=3.0,color="#eb6235"];
	central[style=invis];
	central -- node1[style=invis,len=4];
	central -- node2[style=invis,len=4];
	central -- node3[style=invis,len=4];
	central -- node4[style=invis,len=4];
	central -- node5[style=invis,len=4];
	central -- node6[style=invis,len=4];
	central -- node7[style=invis,len=4];
	central -- node8[style=invis,len=4];
	central -- node9[style=invis,len=4];
	central -- node10[style=invis,len=4];
	central -- node11[style=invis,len=4];
	central -- node12[style=invis,len=4];
	central -- node13[style=invis,len=4];
	central -- node14[style=invis,len=4];
	central -- node15[style=invis,len=4];
	central -- node16[style=invis,len=4];
	central -- node17[style=invis,len=4];
	central -- node18[style=invis,len=4];
	central -- node19[style=invis,len=4];
	central -- node20[style=invis,len=4];
	central -- node21[style=invis,len=4];
	central -- node22[style=invis,len=4];
	central -- node23[style=invis,len=4];
	central -- node24[style=invis,len=4];
	central -- node25[style=invis,len=4];
	central -- node26[style=invis,len=4];
	central -- node27[style=invis,len=4];
	central -- node28[style=invis,len=4];
	central -- node29[style=invis,len=4];
	central -- node30[style=invis,len=4];
	central -- node31[style=invis,len=4];
	central -- node32[style=invis,len=4];
	central -- node33[style=invis,len=4];
	central -- node34[style=invis,len=4];
	central -- node35[style=invis,len=4];
	central -- node36[style=invis,len=4];
	central -- node37[style=invis,len=4];
	central -- node38[style=invis,len=4];
	central -- node39[style=invis,len=4];
	central -- node40[style=invis,len=4];
	central -- node41[style=invis,len=4];
	central -- node42[style=invis,len=4];
	central -- node43[style=invis,len=4];
	central -- node44[style=invis,len=4];
	central -- node45[style=invis,len=4];
	central -- node46[style=invis,len=4];
	central -- node47[style=invis,len=4];
	central -- node48[style=invis,len=4];
	central -- node49[style=invis,len=4];
	central -- node50[style=invis,len=4];
	central -- node51[style=invis,len=4];
	central -- node52[style=invis,len=4];
	central -- node53[style=invis,len=4];
	central -- node54[style=invis,len=4];
	central -- node55[style=invis,len=4];
	central -- node56[style=invis,len=4];
	central -- node57[style=invis,len=4];
	central -- node58[style=invis,len=4];
	central -- node59[style=invis,len=4];
	central -- node60[style=invis,len=4];
	central -- node61[style=invis,len=4];
	central -- node62[style=invis,len=4];
	central -- node63[style=invis,len=4];
	central -- node64[style=invis,len=4];
	central -- node65[style=invis,len=4];
	central -- node66[style=invis,len=4];
	central -- node67[style=invis,len=4];
	central -- node68[style=invis,len=4];
	central -- node69[style=invis,len=4];
	central -- node70[style=invis,len=4];
	central -- node71[style=invis,len=4];
	central -- node72[style=invis,len=4];
	central -- node73[style=invis,len=4];
	central -- node74[style=invis,len=4];
	central -- node75[style=invis,len=4];
	central -- node76[style=invis,len=4];
	central -- node77[style=invis,len=4];
	central -- node78[style=invis,len=4];
	central -- node79[style=invis,len=4];
	central -- node80[style=invis,len=4];
	central -- node81[style=invis,len=4];
	central -- node82[style=invis,len=4];
	central -- node83[style=invis,len=4];
	central -- node84[style=invis,len=4];
	central -- node85[style=invis,len=4];
	central -- node86[style=invis,len=4];
	central -- node87[style=invis,len=4];
	central -- node88[style=invis,len=4];
	central -- node89[style=invis,len=4];
	central -- node90[style=invis,len=4];
	central -- node91[style=invis,len=4];
	central -- node92[style=invis,len=4];
	central -- node93[style=invis,len=4];
	central -- node94[style=invis,len=4];
	central -- node95[style=invis,len=4];
	central -- node96[style=invis,len=4];
	central -- node97[style=invis,len=4];
	central -- node98[style=invis,len=4];
	central -- node99[style=invis,len=4];
	central -- node100[style=invis,len=4];
	central -- node101[style=invis,len=4];
	central -- node102[style=invis,len=4];
	central -- node103[style=invis,len=4];
	central -- node104[style=invis,len=4];
	central -- node105[style=invis,len=4];
	central -- node106[style=invis,len=4];
	central -- node107[style=invis,len=4];
	central -- node108[style=invis,len=4];
	central -- node109[style=invis,len=4];
	central -- node110[style=invis,len=4];
	central -- node111[style=invis,len=4];
	central -- node112[style=invis,len=4];
	central -- node113[style=invis,len=4];
	central -- node114[style=invis,len=4];
	central -- node115[style=invis,len=4];
	central -- node116[style=invis,len=4];
	central -- node117[style=invis,len=4];
	central -- node118[style=invis,len=4];
	central -- node119[style=invis,len=4];
	central -- node120[style=invis,len=4];
	central -- node121[style=invis,len=4];
	central -- node122[style=invis,len=4];
	central -- node123[style=invis,len=4];
	central -- node124[style=invis,len=4];
	central -- node125[style=invis,len=4];
	central -- node126[style=invis,len=4];
	central -- node127[style=invis,len=4];
	central -- node128[style=invis,len=4];
	central -- node129[style=invis,len=4];
	central -- node130[style=invis,len=4];
	central -- node131[style=invis,len=4];
	central -- node132[style=invis,len=4];
	central -- node133[style=invis,len=4];
	central -- node134[style=invis,len=4];
	central -- node135[style=invis,len=4];
	central -- node136[style=invis,len=4];
	central -- node137[style=invis,len=4];
	central -- node138[style=invis,len=4];
	central -- node139[style=invis,len=4];
	central -- node140[style=invis,len=4];
	central -- node141[style=invis,len=4];
	central -- node142[style=invis,len=4];
	central -- node143[style=invis,len=4];
	central -- node144[style=invis,len=4];
	central -- node145[style=invis,len=4];
	central -- node146[style=invis,len=4];
	central -- node147[style=invis,len=4];
	central -- node148[style=invis,len=4];
	central -- node149[style=invis,len=4];
	central -- node150[style=invis,len=4];
	central -- node151[style=invis,len=4];
	central -- node152[style=invis,len=4];
	central -- node153[style=invis,len=4];
	central -- node154[style=invis,len=4];
	central -- node155[style=invis,len=4];
	central -- node156[style=invis,len=4];
	central -- node157[style=invis,len=4];
	central -- node158[style=invis,len=4];
	central -- node159[style=invis,len=4];
	central -- node160[style=invis,len=4];
	central -- node161[style=invis,len=4];
	central -- node162[style=invis,len=4];
	central -- node163[style=invis,len=4];
	central -- node164[style=invis,len=4];
	central -- node165[style=invis,len=4];
	central -- node166[style=invis,len=4];
	central -- node167[style=invis,len=4];
	central -- node168[style=invis,len=4];
	central -- node169[style=invis,len=4];
	central -- node170[style=invis,len=4];
	central -- node171[style=invis,len=4];
	central -- node172[style=invis,len=4];
	central -- node173[style=invis,len=4];
	central -- node174[style=invis,len=4];
	central -- node175[style=invis,len=4];
	central -- node176[style=invis,len=4];
	central -- node177[style=invis,len=4];
	central -- node178[style=invis,len=4];
	central -- node179[style=invis,len=4];
	central -- node180[style=invis,len=4];
	central -- node181[style=invis,len=4];
	central -- node182[style=invis,len=4];
	central -- node183[style=invis,len=4];
	central -- node184[style=invis,len=4];
	central -- node185[style=invis,len=4];
	central -- node186[style=invis,len=4];
	central -- node187[style=invis,len=4];
	central -- node188[style=invis,len=4];
	central -- node189[style=invis,len=4];
	central -- node190[style=invis,len=4];
	central -- node191[style=invis,len=4];
	central -- node192[style=invis,len=4];
	central -- node193[style=invis,len=4];
	central -- node194[style=invis,len=4];
	central -- node195[style=invis,len=4];
	central -- node196[style=invis,len=4];
	central -- node197[style=invis,len=4];
	central -- node198[style=invis,len=4];
	central -- node199[style=invis,len=4];
	central -- node200[style=invis,len=4];
}

==> image/alt_model_from_null.txt <==
graph {
	graph [bb="0,0,963.08,959.38",
		outputorder=edgesfirst
	];
	node [label="\N"];
	
	node18 -- node4 [penwidth=3.0,color="#eb6235"];
	node31 -- node1 [penwidth=3.0,color="#eb6235"];
	node37 -- node1 [penwidth=3.0,color="#eb6235"];
	node37 -- node4 [penwidth=3.0,color="#eb6235"];
	node43 -- node2 [penwidth=3.0,color="#eb6235"];
	node91 -- node4 [penwidth=3.0,color="#eb6235"];
	node101 -- node3 [penwidth=3.0,color="#eb6235"];
	node102 -- node3 [penwidth=3.0,color="#eb6235"];
	node102 -- node4 [penwidth=3.0,color="#eb6235"];
	node114 -- node4 [penwidth=3.0,color="#eb6235"];
	node126 -- node3 [penwidth=3.0,color="#eb6235"];
	node132 -- node2 [penwidth=3.0,color="#eb6235"];
	node135 -- node3 [penwidth=3.0,color="#eb6235"];
	node139 -- node1 [penwidth=3.0,color="#eb6235"];
	node161 -- node3 [penwidth=3.0,color="#eb6235"];
	node164 -- node3 [penwidth=3.0,color="#eb6235"];
	node197 -- node4 [penwidth=3.0,color="#eb6235"];
	
	node1	[height=0.16,
		pos="397.38,92.279!",
		shape=point,
		width=0.16,
		color="#eb6235"];
	node35	[height=0.14,
		pos="324.66,142.44!",
		shape=point,
		width=0.14];
	node64	[height=0.14,
		pos="459.96,63.433!",
		shape=point,
		width=0.14];
	node152	[height=0.14,
		pos="326.52,110.73!",
		shape=point,
		width=0.14];
	node176	[height=0.14,
		pos="373.14,115.24!",
		shape=point,
		width=0.14];
	node196	[height=0.14,
		pos="427.55,133.87!",
		shape=point,
		width=0.14];
	node2	[height=0.16,
		pos="634.07,465.51!",
		shape=point,
		width=0.16,
		color="#eb6235"];
	node52	[height=0.14,
		pos="575.76,367.88!",
		shape=point,
		width=0.14];
	node99	[height=0.14,
		pos="546.59,418.32!",
		shape=point,
		width=0.14];
	node141	[height=0.14,
		pos="723.11,548.91!",
		shape=point,
		width=0.14];
	node179	[height=0.14,
		pos="574.14,399.54!",
		shape=point,
		width=0.14];
	node3	[height=0.16,
		pos="604.05,94.785!",
		shape=point,
		width=0.16,
		color="#eb6235"];
	node20	[height=0.14,
		pos="680.75,114.91!",
		shape=point,
		width=0.14];
	node29	[height=0.14,
		pos="545.46,84.538!",
		shape=point,
		width=0.14];
	node49	[height=0.14,
		pos="514.66,87.476!",
		shape=point,
		width=0.14];
	node66	[height=0.14,
		pos="590.75,59.848!",
		shape=point,
		width=0.14];
	node81	[height=0.14,
		pos="584.46,146.76!",
		shape=point,
		width=0.14];
	node173	[height=0.14,
		pos="608.2,129.95!",
		shape=point,
		width=0.14];
	node4	[height=0.16,
		pos="881.36,450.18!",
		shape=point,
		width=0.16,
		color="#eb6235"];
	node5	[height=0.14,
		pos="844.9,478.23!",
		shape=point,
		width=0.14];
	node79	[height=0.14,
		pos="810.11,413.47!",
		shape=point,
		width=0.14];
	node153	[height=0.14,
		pos="832.8,412.42!",
		shape=point,
		width=0.14];
	node5 -- node79	[penwidth=2.2];
	node5 -- node153	[penwidth=2.2];
	node193	[height=0.14,
		pos="804.52,521.29!",
		shape=point,
		width=0.14];
	node5 -- node193	[penwidth=2.2];
	node6	[height=0.14,
		pos="361.2,446.9!",
		shape=point,
		width=0.14];
	node7	[height=0.14,
		pos="328.97,427.74!",
		shape=point,
		width=0.14];
	node6 -- node7	[penwidth=2.2];
	node54	[height=0.14,
		pos="406.67,459.91!",
		shape=point,
		width=0.14];
	node6 -- node54	[penwidth=2.2];
	node58	[height=0.14,
		pos="383.58,503.31!",
		shape=point,
		width=0.14];
	node6 -- node58	[penwidth=2.2];
	node162	[height=0.14,
		pos="284.15,503.67!",
		shape=point,
		width=0.14];
	node6 -- node162	[penwidth=2.2];
	node180	[height=0.14,
		pos="376.81,394.15!",
		shape=point,
		width=0.14];
	node6 -- node180	[penwidth=2.2];
	node7 -- node54	[penwidth=2.2];
	node7 -- node58	[penwidth=2.2];
	node60	[height=0.14,
		pos="339.47,467.25!",
		shape=point,
		width=0.14];
	node7 -- node60	[penwidth=2.2];
	node72	[height=0.14,
		pos="290.89,390.4!",
		shape=point,
		width=0.14];
	node7 -- node72	[penwidth=2.2];
	node170	[height=0.14,
		pos="278.26,466.15!",
		shape=point,
		width=0.14];
	node7 -- node170	[penwidth=2.2];
	node7 -- node180	[penwidth=2.2];
	node8	[height=0.14,
		pos="510.48,908.51!",
		shape=point,
		width=0.14];
	node21	[height=0.14,
		pos="562.87,868.07!",
		shape=point,
		width=0.14];
	node8 -- node21	[penwidth=2.2];
	node24	[height=0.14,
		pos="437.71,942.96!",
		shape=point,
		width=0.14];
	node8 -- node24	[penwidth=2.2];
	node53	[height=0.14,
		pos="482.01,857.33!",
		shape=point,
		width=0.14];
	node8 -- node53	[penwidth=2.2];
	node103	[height=0.14,
		pos="481.05,954.34!",
		shape=point,
		width=0.14];
	node8 -- node103	[penwidth=2.2];
	node181	[height=0.14,
		pos="467.22,911.34!",
		shape=point,
		width=0.14];
	node8 -- node181	[penwidth=2.2];
	node199	[height=0.14,
		pos="537.52,922.1!",
		shape=point,
		width=0.14];
	node8 -- node199	[penwidth=2.2];
	node9	[height=0.14,
		pos="264.74,228.45!",
		shape=point,
		width=0.14];
	node37	[height=0.14,
		pos="296.98,177.79!",
		shape=point,
		width=0.14];
	node9 -- node37	[penwidth=2.2];
	node80	[height=0.14,
		pos="301.6,276.17!",
		shape=point,
		width=0.14];
	node9 -- node80	[penwidth=2.2];
	node107	[height=0.14,
		pos="219.81,186.72!",
		shape=point,
		width=0.14];
	node9 -- node107	[penwidth=2.2];
	node167	[height=0.14,
		pos="328.02,226.27!",
		shape=point,
		width=0.14];
	node9 -- node167	[penwidth=2.2];
	node10	[height=0.14,
		pos="867.08,240.51!",
		shape=point,
		width=0.14];
	node11	[height=0.14,
		pos="931.38,271.08!",
		shape=point,
		width=0.14];
	node10 -- node11	[penwidth=2.2];
	node70	[height=0.14,
		pos="836.69,284.32!",
		shape=point,
		width=0.14];
	node10 -- node70	[penwidth=2.2];
	node142	[height=0.14,
		pos="817.45,202.26!",
		shape=point,
		width=0.14];
	node10 -- node142	[penwidth=2.2];
	node146	[height=0.14,
		pos="895.84,314.19!",
		shape=point,
		width=0.14];
	node10 -- node146	[penwidth=2.2];
	node190	[height=0.14,
		pos="899.22,285.1!",
		shape=point,
		width=0.14];
	node10 -- node190	[penwidth=2.2];
	node197	[height=0.14,
		pos="806,285.27!",
		shape=point,
		width=0.14];
	node10 -- node197	[penwidth=2.2];
	node51	[height=0.14,
		pos="950.99,339.34!",
		shape=point,
		width=0.14];
	node11 -- node51	[penwidth=2.2];
	node133	[height=0.14,
		pos="934.09,351.17!",
		shape=point,
		width=0.14];
	node11 -- node133	[penwidth=2.2];
	node11 -- node146	[penwidth=2.2];
	node11 -- node190	[penwidth=2.2];
	node12	[height=0.14,
		pos="724.69,739.71!",
		shape=point,
		width=0.14];
	node96	[height=0.14,
		pos="689.14,763.95!",
		shape=point,
		width=0.14];
	node12 -- node96	[penwidth=2.2];
	node118	[height=0.14,
		pos="682.5,687.26!",
		shape=point,
		width=0.14];
	node12 -- node118	[penwidth=2.2];
	node134	[height=0.14,
		pos="773.4,742.13!",
		shape=point,
		width=0.14];
	node12 -- node134	[penwidth=2.2];
	node161	[height=0.14,
		pos="733.87,707.41!",
		shape=point,
		width=0.14];
	node12 -- node161	[penwidth=2.2];
	node174	[height=0.14,
		pos="667.94,728.24!",
		shape=point,
		width=0.14];
	node12 -- node174	[penwidth=2.2];
	node13	[height=0.14,
		pos="732.83,533.61!",
		shape=point,
		width=0.14];
	node125	[height=0.14,
		pos="753.89,474.75!",
		shape=point,
		width=0.14];
	node13 -- node125	[penwidth=2.2];
	node140	[height=0.14,
		pos="657.72,558.36!",
		shape=point,
		width=0.14];
	node13 -- node140	[penwidth=2.2];
	node155	[height=0.14,
		pos="792.33,592.29!",
		shape=point,
		width=0.14];
	node13 -- node155	[penwidth=2.2];
	node157	[height=0.14,
		pos="770.06,555.38!",
		shape=point,
		width=0.14];
	node13 -- node157	[penwidth=2.2];
	node13 -- node193	[penwidth=2.2];
	node14	[height=0.14,
		pos="516.34,693.96!",
		shape=point,
		width=0.14];
	node75	[height=0.14,
		pos="558.7,724.87!",
		shape=point,
		width=0.14];
	node14 -- node75	[penwidth=2.2];
	node97	[height=0.14,
		pos="604.47,706.26!",
		shape=point,
		width=0.14];
	node14 -- node97	[penwidth=2.2];
	node105	[height=0.14,
		pos="469.09,630.32!",
		shape=point,
		width=0.14];
	node14 -- node105	[penwidth=2.2];
	node109	[height=0.14,
		pos="551.51,757.23!",
		shape=point,
		width=0.14];
	node14 -- node109	[penwidth=2.2];
	node149	[height=0.14,
		pos="432.4,687.72!",
		shape=point,
		width=0.14];
	node14 -- node149	[penwidth=2.2];
	node15	[height=0.14,
		pos="304.2,598.96!",
		shape=point,
		width=0.14];
	node102	[height=0.14,
		pos="251.53,611.29!",
		shape=point,
		width=0.14];
	node15 -- node102	[penwidth=2.2];
	node106	[height=0.14,
		pos="323.78,643.96!",
		shape=point,
		width=0.14];
	node15 -- node106	[penwidth=2.2];
	node115	[height=0.14,
		pos="217.09,567.05!",
		shape=point,
		width=0.14];
	node15 -- node115	[penwidth=2.2];
	node136	[height=0.14,
		pos="255.54,679.15!",
		shape=point,
		width=0.14];
	node15 -- node136	[penwidth=2.2];
	node158	[height=0.14,
		pos="399.75,607.02!",
		shape=point,
		width=0.14];
	node15 -- node158	[penwidth=2.2];
	node188	[height=0.14,
		pos="245.97,633.28!",
		shape=point,
		width=0.14];
	node15 -- node188	[penwidth=2.2];
	node16	[height=0.14,
		pos="727.25,312.58!",
		shape=point,
		width=0.14];
	node18	[height=0.14,
		pos="699.96,265.18!",
		shape=point,
		width=0.14];
	node16 -- node18	[penwidth=2.2];
	node113	[height=0.14,
		pos="758.69,292.98!",
		shape=point,
		width=0.14];
	node16 -- node113	[penwidth=2.2];
	node143	[height=0.14,
		pos="728.77,370.71!",
		shape=point,
		width=0.14];
	node16 -- node143	[penwidth=2.2];
	node189	[height=0.14,
		pos="671.26,287.33!",
		shape=point,
		width=0.14];
	node16 -- node189	[penwidth=2.2];
	node17	[height=0.14,
		pos="675.89,227.66!",
		shape=point,
		width=0.14];
	node74	[height=0.14,
		pos="653.99,149.42!",
		shape=point,
		width=0.14];
	node17 -- node74	[penwidth=2.2];
	node90	[height=0.14,
		pos="690.29,156.09!",
		shape=point,
		width=0.14];
	node17 -- node90	[penwidth=2.2];
	node156	[height=0.14,
		pos="661.85,319.06!",
		shape=point,
		width=0.14];
	node17 -- node156	[penwidth=2.2];
	node163	[height=0.14,
		pos="724.91,153.25!",
		shape=point,
		width=0.14];
	node17 -- node163	[penwidth=2.2];
	node18 -- node113	[penwidth=2.2];
	node18 -- node143	[penwidth=2.2];
	node148	[height=0.14,
		pos="635.89,206.34!",
		shape=point,
		width=0.14];
	node18 -- node148	[penwidth=2.2];
	node18 -- node189	[penwidth=2.2];
	node19	[height=0.14,
		pos="202.55,495.18!",
		shape=point,
		width=0.14];
	node31	[height=0.14,
		pos="235.56,513.22!",
		shape=point,
		width=0.14];
	node19 -- node31	[penwidth=2.2];
	node86	[height=0.14,
		pos="177.19,557.22!",
		shape=point,
		width=0.14];
	node19 -- node86	[penwidth=2.2];
	node87	[height=0.14,
		pos="136.08,573.93!",
		shape=point,
		width=0.14];
	node19 -- node87	[penwidth=2.2];
	node19 -- node170	[penwidth=2.2];
	node55	[height=0.14,
		pos="752.56,169.3!",
		shape=point,
		width=0.14];
	node20 -- node55	[penwidth=2.2];
	node108	[height=0.14,
		pos="735.41,106.68!",
		shape=point,
		width=0.14];
	node20 -- node108	[penwidth=2.2];
	node21 -- node53	[penwidth=2.2];
	node65	[height=0.14,
		pos="630.8,860.42!",
		shape=point,
		width=0.14];
	node21 -- node65	[penwidth=2.2];
	node21 -- node199	[penwidth=2.2];
	node22	[height=0.14,
		pos="88.264,517.62!",
		shape=point,
		width=0.14];
	node32	[height=0.14,
		pos="31.383,545.34!",
		shape=point,
		width=0.14];
	node22 -- node32	[penwidth=2.2];
	node61	[height=0.14,
		pos="153.72,525.84!",
		shape=point,
		width=0.14];
	node22 -- node61	[penwidth=2.2];
	node69	[height=0.14,
		pos="166.96,486.54!",
		shape=point,
		width=0.14];
	node22 -- node69	[penwidth=2.2];
	node111	[height=0.14,
		pos="54.173,579.75!",
		shape=point,
		width=0.14];
	node22 -- node111	[penwidth=2.2];
	node23	[height=0.14,
		pos="63.388,460.12!",
		shape=point,
		width=0.14];
	node145	[height=0.14,
		pos="123.8,460.48!",
		shape=point,
		width=0.14];
	node23 -- node145	[penwidth=2.2];
	node187	[height=0.14,
		pos="30.735,421.68!",
		shape=point,
		width=0.14];
	node23 -- node187	[penwidth=2.2];
	node198	[height=0.14,
		pos="8.2117,465.55!",
		shape=point,
		width=0.14];
	node23 -- node198	[penwidth=2.2];
	node24 -- node103	[penwidth=2.2];
	node166	[height=0.14,
		pos="393.8,920.11!",
		shape=point,
		width=0.14];
	node24 -- node166	[penwidth=2.2];
	node24 -- node181	[penwidth=2.2];
	node185	[height=0.14,
		pos="427.84,890.82!",
		shape=point,
		width=0.14];
	node24 -- node185	[penwidth=2.2];
	node25	[height=0.14,
		pos="507.53,582.99!",
		shape=point,
		width=0.14];
	node38	[height=0.14,
		pos="566.41,552.53!",
		shape=point,
		width=0.14];
	node25 -- node38	[penwidth=2.2];
	node57	[height=0.14,
		pos="487.66,667.4!",
		shape=point,
		width=0.14];
	node25 -- node57	[penwidth=2.2];
	node112	[height=0.14,
		pos="594.44,555.97!",
		shape=point,
		width=0.14];
	node25 -- node112	[penwidth=2.2];
	node122	[height=0.14,
		pos="543.79,627.63!",
		shape=point,
		width=0.14];
	node25 -- node122	[penwidth=2.2];
	node127	[height=0.14,
		pos="581.4,588.29!",
		shape=point,
		width=0.14];
	node25 -- node127	[penwidth=2.2];
	node138	[height=0.14,
		pos="601.73,606.87!",
		shape=point,
		width=0.14];
	node25 -- node138	[penwidth=2.2];
	node147	[height=0.14,
		pos="432.31,539.74!",
		shape=point,
		width=0.14];
	node25 -- node147	[penwidth=2.2];
	node26	[height=0.14,
		pos="168.68,324.26!",
		shape=point,
		width=0.14];
	node40	[height=0.14,
		pos="202.81,249.53!",
		shape=point,
		width=0.14];
	node26 -- node40	[penwidth=2.2];
	node71	[height=0.14,
		pos="156.09,404.68!",
		shape=point,
		width=0.14];
	node26 -- node71	[penwidth=2.2];
	node88	[height=0.14,
		pos="129.5,344.19!",
		shape=point,
		width=0.14];
	node26 -- node88	[penwidth=2.2];
	node110	[height=0.14,
		pos="87.68,317.71!",
		shape=point,
		width=0.14];
	node26 -- node110	[penwidth=2.2];
	node137	[height=0.14,
		pos="131.51,281.94!",
		shape=point,
		width=0.14];
	node26 -- node137	[penwidth=2.2];
	node169	[height=0.14,
		pos="154.2,259.48!",
		shape=point,
		width=0.14];
	node26 -- node169	[penwidth=2.2];
	node27	[height=0.14,
		pos="186.47,801.53!",
		shape=point,
		width=0.14];
	node114	[height=0.14,
		pos="155.26,745.33!",
		shape=point,
		width=0.14];
	node27 -- node114	[penwidth=2.2];
	node116	[height=0.14,
		pos="241.25,843.53!",
		shape=point,
		width=0.14];
	node27 -- node116	[penwidth=2.2];
	node28	[height=0.14,
		pos="5.04,388.05!",
		shape=point,
		width=0.14];
	node28 -- node187	[penwidth=2.2];
	node28 -- node198	[penwidth=2.2];
	node29 -- node49	[penwidth=2.2];
	node29 -- node64	[penwidth=2.2];
	node29 -- node66	[penwidth=2.2];
	node29 -- node81	[penwidth=2.2];
	node29 -- node173	[penwidth=2.2];
	node30	[height=0.14,
		pos="490.97,552.36!",
		shape=point,
		width=0.14];
	node30 -- node105	[penwidth=2.2];
	node117	[height=0.14,
		pos="582.35,480.89!",
		shape=point,
		width=0.14];
	node30 -- node117	[penwidth=2.2];
	node30 -- node158	[penwidth=2.2];
	node31 -- node86	[penwidth=2.2];
	node31 -- node170	[penwidth=2.2];
	node32 -- node111	[penwidth=2.2];
	node192	[height=0.14,
		pos="35.536,626.81!",
		shape=point,
		width=0.14];
	node32 -- node192	[penwidth=2.2];
	node33	[height=0.14,
		pos="305.69,780.72!",
		shape=point,
		width=0.14];
	node46	[height=0.14,
		pos="367.66,728.18!",
		shape=point,
		width=0.14];
	node33 -- node46	[penwidth=2.2];
	node78	[height=0.14,
		pos="287.46,740.87!",
		shape=point,
		width=0.14];
	node33 -- node78	[penwidth=2.2];
	node100	[height=0.14,
		pos="310.86,710.67!",
		shape=point,
		width=0.14];
	node33 -- node100	[penwidth=2.2];
	node144	[height=0.14,
		pos="334.16,781.9!",
		shape=point,
		width=0.14];
	node33 -- node144	[penwidth=2.2];
	node178	[height=0.14,
		pos="382.33,754.98!",
		shape=point,
		width=0.14];
	node33 -- node178	[penwidth=2.2];
	node34	[height=0.14,
		pos="135.11,626.96!",
		shape=point,
		width=0.14];
	node39	[height=0.14,
		pos="190.45,633.45!",
		shape=point,
		width=0.14];
	node34 -- node39	[penwidth=2.2];
	node50	[height=0.14,
		pos="144.58,547.58!",
		shape=point,
		width=0.14];
	node34 -- node50	[penwidth=2.2];
	node83	[height=0.14,
		pos="179.12,691.98!",
		shape=point,
		width=0.14];
	node34 -- node83	[penwidth=2.2];
	node34 -- node87	[penwidth=2.2];
	node126	[height=0.14,
		pos="191.96,653.32!",
		shape=point,
		width=0.14];
	node34 -- node126	[penwidth=2.2];
	node35 -- node37	[penwidth=2.2];
	node89	[height=0.14,
		pos="265.92,124.75!",
		shape=point,
		width=0.14];
	node35 -- node89	[penwidth=2.2];
	node123	[height=0.14,
		pos="311.31,80.045!",
		shape=point,
		width=0.14];
	node35 -- node123	[penwidth=2.2];
	node150	[height=0.14,
		pos="288.65,97.325!",
		shape=point,
		width=0.14];
	node35 -- node150	[penwidth=2.2];
	node35 -- node152	[penwidth=2.2];
	node35 -- node176	[penwidth=2.2];
	node195	[height=0.14,
		pos="257.42,168.96!",
		shape=point,
		width=0.14];
	node35 -- node195	[penwidth=2.2];
	node36	[height=0.14,
		pos="707.67,810.43!",
		shape=point,
		width=0.14];
	node77	[height=0.14,
		pos="674.01,815.83!",
		shape=point,
		width=0.14];
	node36 -- node77	[penwidth=2.2];
	node36 -- node96	[penwidth=2.2];
	node124	[height=0.14,
		pos="735.71,798.91!",
		shape=point,
		width=0.14];
	node36 -- node124	[penwidth=2.2];
	node132	[height=0.14,
		pos="738.46,830.46!",
		shape=point,
		width=0.14];
	node36 -- node132	[penwidth=2.2];
	node182	[height=0.14,
		pos="770.05,795.49!",
		shape=point,
		width=0.14];
	node36 -- node182	[penwidth=2.2];
	node194	[height=0.14,
		pos="698.34,857.75!",
		shape=point,
		width=0.14];
	node36 -- node194	[penwidth=2.2];
	node37 -- node89	[penwidth=2.2];
	node37 -- node107	[penwidth=2.2];
	node37 -- node167	[penwidth=2.2];
	node38 -- node112	[penwidth=2.2];
	node38 -- node122	[penwidth=2.2];
	node38 -- node127	[penwidth=2.2];
	node38 -- node138	[penwidth=2.2];
	node38 -- node140	[penwidth=2.2];
	node39 -- node83	[penwidth=2.2];
	node39 -- node102	[penwidth=2.2];
	node39 -- node115	[penwidth=2.2];
	node39 -- node126	[penwidth=2.2];
	node39 -- node136	[penwidth=2.2];
	node39 -- node188	[penwidth=2.2];
	node62	[height=0.14,
		pos="192.11,193.99!",
		shape=point,
		width=0.14];
	node40 -- node62	[penwidth=2.2];
	node40 -- node137	[penwidth=2.2];
	node40 -- node169	[penwidth=2.2];
	node40 -- node195	[penwidth=2.2];
	node41	[height=0.14,
		pos="349.45,532.67!",
		shape=point,
		width=0.14];
	node41 -- node58	[penwidth=2.2];
	node41 -- node60	[penwidth=2.2];
	node41 -- node147	[penwidth=2.2];
	node41 -- node170	[penwidth=2.2];
	node42	[height=0.14,
		pos="392.87,5.04!",
		shape=point,
		width=0.14];
	node48	[height=0.14,
		pos="373.9,58.322!",
		shape=point,
		width=0.14];
	node42 -- node48	[penwidth=2.2];
	node43	[height=0.14,
		pos="514.72,147.79!",
		shape=point,
		width=0.14];
	node45	[height=0.14,
		pos="476.67,131.29!",
		shape=point,
		width=0.14];
	node43 -- node45	[penwidth=2.2];
	node43 -- node49	[penwidth=2.2];
	node154	[height=0.14,
		pos="468.91,193.98!",
		shape=point,
		width=0.14];
	node43 -- node154	[penwidth=2.2];
	node44	[height=0.14,
		pos="216.96,322.98!",
		shape=point,
		width=0.14];
	node101	[height=0.14,
		pos="296.28,326.63!",
		shape=point,
		width=0.14];
	node44 -- node101	[penwidth=2.2];
	node45 -- node49	[penwidth=2.2];
	node91	[height=0.14,
		pos="434.79,190.54!",
		shape=point,
		width=0.14];
	node45 -- node91	[penwidth=2.2];
	node45 -- node154	[penwidth=2.2];
	node45 -- node196	[penwidth=2.2];
	node46 -- node78	[penwidth=2.2];
	node46 -- node100	[penwidth=2.2];
	node46 -- node144	[penwidth=2.2];
	node46 -- node149	[penwidth=2.2];
	node46 -- node178	[penwidth=2.2];
	node47	[height=0.14,
		pos="834.33,331.97!",
		shape=point,
		width=0.14];
	node47 -- node70	[penwidth=2.2];
	node47 -- node79	[penwidth=2.2];
	node151	[height=0.14,
		pos="806.15,357.98!",
		shape=point,
		width=0.14];
	node47 -- node151	[penwidth=2.2];
	node47 -- node153	[penwidth=2.2];
	node164	[height=0.14,
		pos="794.25,237.98!",
		shape=point,
		width=0.14];
	node47 -- node164	[penwidth=2.2];
	node184	[height=0.14,
		pos="783.7,347.23!",
		shape=point,
		width=0.14];
	node47 -- node184	[penwidth=2.2];
	node47 -- node197	[penwidth=2.2];
	node48 -- node64	[penwidth=2.2];
	node48 -- node123	[penwidth=2.2];
	node48 -- node150	[penwidth=2.2];
	node48 -- node152	[penwidth=2.2];
	node49 -- node64	[penwidth=2.2];
	node50 -- node69	[penwidth=2.2];
	node50 -- node115	[penwidth=2.2];
	node50 -- node145	[penwidth=2.2];
	node128	[height=0.14,
		pos="958.04,420.27!",
		shape=point,
		width=0.14];
	node51 -- node128	[penwidth=2.2];
	node51 -- node146	[penwidth=2.2];
	node51 -- node190	[penwidth=2.2];
	node52 -- node99	[penwidth=2.2];
	node177	[height=0.14,
		pos="500.53,347.4!",
		shape=point,
		width=0.14];
	node52 -- node177	[penwidth=2.2];
	node52 -- node179	[penwidth=2.2];
	node56	[height=0.14,
		pos="383.27,863.94!",
		shape=point,
		width=0.14];
	node53 -- node56	[penwidth=2.2];
	node53 -- node199	[penwidth=2.2];
	node54 -- node58	[penwidth=2.2];
	node54 -- node60	[penwidth=2.2];
	node54 -- node147	[penwidth=2.2];
	node54 -- node180	[penwidth=2.2];
	node76	[height=0.14,
		pos="782.97,108.31!",
		shape=point,
		width=0.14];
	node55 -- node76	[penwidth=2.2];
	node55 -- node108	[penwidth=2.2];
	node55 -- node142	[penwidth=2.2];
	node55 -- node164	[penwidth=2.2];
	node63	[height=0.14,
		pos="307.93,867.83!",
		shape=point,
		width=0.14];
	node56 -- node63	[penwidth=2.2];
	node67	[height=0.14,
		pos="474.13,746.7!",
		shape=point,
		width=0.14];
	node57 -- node67	[penwidth=2.2];
	node57 -- node122	[penwidth=2.2];
	node58 -- node60	[penwidth=2.2];
	node58 -- node147	[penwidth=2.2];
	node59	[height=0.14,
		pos="431.93,342.92!",
		shape=point,
		width=0.14];
	node92	[height=0.14,
		pos="439.63,300.01!",
		shape=point,
		width=0.14];
	node59 -- node92	[penwidth=2.2];
	node129	[height=0.14,
		pos="434.63,260.14!",
		shape=point,
		width=0.14];
	node59 -- node129	[penwidth=2.2];
	node59 -- node177	[penwidth=2.2];
	node59 -- node180	[penwidth=2.2];
	node60 -- node170	[penwidth=2.2];
	node60 -- node180	[penwidth=2.2];
	node61 -- node69	[penwidth=2.2];
	node61 -- node115	[penwidth=2.2];
	node61 -- node145	[penwidth=2.2];
	node84	[height=0.14,
		pos="168.31,126.2!",
		shape=point,
		width=0.14];
	node62 -- node84	[penwidth=2.2];
	node85	[height=0.14,
		pos="219.26,132.33!",
		shape=point,
		width=0.14];
	node62 -- node85	[penwidth=2.2];
	node131	[height=0.14,
		pos="148.53,190.54!",
		shape=point,
		width=0.14];
	node62 -- node131	[penwidth=2.2];
	node62 -- node169	[penwidth=2.2];
	node62 -- node195	[penwidth=2.2];
	node63 -- node116	[penwidth=2.2];
	node65 -- node77	[penwidth=2.2];
	node186	[height=0.14,
		pos="597.82,900.3!",
		shape=point,
		width=0.14];
	node65 -- node186	[penwidth=2.2];
	node65 -- node194	[penwidth=2.2];
	node66 -- node81	[penwidth=2.2];
	node66 -- node173	[penwidth=2.2];
	node171	[height=0.14,
		pos="510.37,808.87!",
		shape=point,
		width=0.14];
	node67 -- node171	[penwidth=2.2];
	node68	[height=0.14,
		pos="71.957,262.85!",
		shape=point,
		width=0.14];
	node68 -- node110	[penwidth=2.2];
	node68 -- node137	[penwidth=2.2];
	node69 -- node71	[penwidth=2.2];
	node69 -- node115	[penwidth=2.2];
	node69 -- node145	[penwidth=2.2];
	node70 -- node142	[penwidth=2.2];
	node70 -- node146	[penwidth=2.2];
	node70 -- node151	[penwidth=2.2];
	node70 -- node164	[penwidth=2.2];
	node70 -- node184	[penwidth=2.2];
	node70 -- node190	[penwidth=2.2];
	node70 -- node197	[penwidth=2.2];
	node71 -- node88	[penwidth=2.2];
	node71 -- node145	[penwidth=2.2];
	node72 -- node101	[penwidth=2.2];
	node72 -- node170	[penwidth=2.2];
	node72 -- node180	[penwidth=2.2];
	node73	[height=0.14,
		pos="233.13,71.011!",
		shape=point,
		width=0.14];
	node73 -- node84	[penwidth=2.2];
	node73 -- node85	[penwidth=2.2];
	node73 -- node89	[penwidth=2.2];
	node104	[height=0.14,
		pos="203.25,90.145!",
		shape=point,
		width=0.14];
	node73 -- node104	[penwidth=2.2];
	node74 -- node90	[penwidth=2.2];
	node98	[height=0.14,
		pos="687.41,83.861!",
		shape=point,
		width=0.14];
	node74 -- node98	[penwidth=2.2];
	node74 -- node163	[penwidth=2.2];
	node75 -- node97	[penwidth=2.2];
	node75 -- node109	[penwidth=2.2];
	node77 -- node96	[penwidth=2.2];
	node77 -- node124	[penwidth=2.2];
	node77 -- node132	[penwidth=2.2];
	node77 -- node182	[penwidth=2.2];
	node77 -- node194	[penwidth=2.2];
	node78 -- node100	[penwidth=2.2];
	node78 -- node136	[penwidth=2.2];
	node78 -- node144	[penwidth=2.2];
	node78 -- node178	[penwidth=2.2];
	node79 -- node151	[penwidth=2.2];
	node79 -- node153	[penwidth=2.2];
	node183	[height=0.14,
		pos="744.56,415.94!",
		shape=point,
		width=0.14];
	node79 -- node183	[penwidth=2.2];
	node79 -- node184	[penwidth=2.2];
	node80 -- node101	[penwidth=2.2];
	node80 -- node167	[penwidth=2.2];
	node168	[height=0.14,
		pos="364.6,279.98!",
		shape=point,
		width=0.14];
	node80 -- node168	[penwidth=2.2];
	node81 -- node148	[penwidth=2.2];
	node81 -- node173	[penwidth=2.2];
	node82	[height=0.14,
		pos="803.13,143.06!",
		shape=point,
		width=0.14];
	node82 -- node108	[penwidth=2.2];
	node82 -- node142	[penwidth=2.2];
	node83 -- node114	[penwidth=2.2];
	node83 -- node126	[penwidth=2.2];
	node83 -- node136	[penwidth=2.2];
	node84 -- node85	[penwidth=2.2];
	node84 -- node104	[penwidth=2.2];
	node84 -- node131	[penwidth=2.2];
	node85 -- node104	[penwidth=2.2];
	node85 -- node131	[penwidth=2.2];
	node85 -- node150	[penwidth=2.2];
	node85 -- node195	[penwidth=2.2];
	node86 -- node87	[penwidth=2.2];
	node88 -- node110	[penwidth=2.2];
	node88 -- node137	[penwidth=2.2];
	node88 -- node169	[penwidth=2.2];
	node89 -- node104	[penwidth=2.2];
	node89 -- node150	[penwidth=2.2];
	node89 -- node152	[penwidth=2.2];
	node89 -- node195	[penwidth=2.2];
	node90 -- node98	[penwidth=2.2];
	node90 -- node163	[penwidth=2.2];
	node91 -- node129	[penwidth=2.2];
	node91 -- node154	[penwidth=2.2];
	node172	[height=0.14,
		pos="407.15,239.38!",
		shape=point,
		width=0.14];
	node91 -- node172	[penwidth=2.2];
	node91 -- node196	[penwidth=2.2];
	node92 -- node129	[penwidth=2.2];
	node92 -- node168	[penwidth=2.2];
	node92 -- node172	[penwidth=2.2];
	node92 -- node177	[penwidth=2.2];
	node93	[height=0.14,
		pos="668.2,460.67!",
		shape=point,
		width=0.14];
	node93 -- node117	[penwidth=2.2];
	node165	[height=0.14,
		pos="656.49,409.64!",
		shape=point,
		width=0.14];
	node93 -- node165	[penwidth=2.2];
	node93 -- node183	[penwidth=2.2];
	node94	[height=0.14,
		pos="154.45,148.28!",
		shape=point,
		width=0.14];
	node94 -- node104	[penwidth=2.2];
	node94 -- node107	[penwidth=2.2];
	node95	[height=0.14,
		pos="762.54,658.7!",
		shape=point,
		width=0.14];
	node95 -- node118	[penwidth=2.2];
	node95 -- node155	[penwidth=2.2];
	node95 -- node161	[penwidth=2.2];
	node191	[height=0.14,
		pos="735.55,625.67!",
		shape=point,
		width=0.14];
	node95 -- node191	[penwidth=2.2];
	node96 -- node118	[penwidth=2.2];
	node96 -- node124	[penwidth=2.2];
	node96 -- node132	[penwidth=2.2];
	node96 -- node161	[penwidth=2.2];
	node96 -- node174	[penwidth=2.2];
	node97 -- node109	[penwidth=2.2];
	node97 -- node118	[penwidth=2.2];
	node97 -- node174	[penwidth=2.2];
	node98 -- node163	[penwidth=2.2];
	node99 -- node177	[penwidth=2.2];
	node99 -- node179	[penwidth=2.2];
	node100 -- node106	[penwidth=2.2];
	node100 -- node136	[penwidth=2.2];
	node100 -- node144	[penwidth=2.2];
	node101 -- node168	[penwidth=2.2];
	node102 -- node106	[penwidth=2.2];
	node102 -- node115	[penwidth=2.2];
	node102 -- node126	[penwidth=2.2];
	node102 -- node136	[penwidth=2.2];
	node102 -- node188	[penwidth=2.2];
	node103 -- node166	[penwidth=2.2];
	node103 -- node181	[penwidth=2.2];
	node103 -- node199	[penwidth=2.2];
	node105 -- node149	[penwidth=2.2];
	node105 -- node158	[penwidth=2.2];
	node106 -- node136	[penwidth=2.2];
	node106 -- node158	[penwidth=2.2];
	node106 -- node188	[penwidth=2.2];
	node110 -- node137	[penwidth=2.2];
	node111 -- node192	[penwidth=2.2];
	node112 -- node122	[penwidth=2.2];
	node112 -- node127	[penwidth=2.2];
	node112 -- node138	[penwidth=2.2];
	node112 -- node140	[penwidth=2.2];
	node113 -- node143	[penwidth=2.2];
	node113 -- node189	[penwidth=2.2];
	node115 -- node126	[penwidth=2.2];
	node115 -- node188	[penwidth=2.2];
	node117 -- node165	[penwidth=2.2];
	node118 -- node161	[penwidth=2.2];
	node118 -- node174	[penwidth=2.2];
	node118 -- node191	[penwidth=2.2];
	node119	[height=0.14,
		pos="844.13,734.88!",
		shape=point,
		width=0.14];
	node119 -- node134	[penwidth=2.2];
	node120	[height=0.14,
		pos="789.51,628.74!",
		shape=point,
		width=0.14];
	node135	[height=0.14,
		pos="803.52,715.15!",
		shape=point,
		width=0.14];
	node120 -- node135	[penwidth=2.2];
	node120 -- node141	[penwidth=2.2];
	node159	[height=0.14,
		pos="849.54,668.41!",
		shape=point,
		width=0.14];
	node120 -- node159	[penwidth=2.2];
	node160	[height=0.14,
		pos="816.31,572.5!",
		shape=point,
		width=0.14];
	node120 -- node160	[penwidth=2.2];
	node121	[height=0.14,
		pos="437.17,856.45!",
		shape=point,
		width=0.14];
	node139	[height=0.14,
		pos="516.43,871.21!",
		shape=point,
		width=0.14];
	node121 -- node139	[penwidth=2.2];
	node121 -- node166	[penwidth=2.2];
	node121 -- node181	[penwidth=2.2];
	node121 -- node185	[penwidth=2.2];
	node122 -- node138	[penwidth=2.2];
	node123 -- node150	[penwidth=2.2];
	node123 -- node152	[penwidth=2.2];
	node123 -- node195	[penwidth=2.2];
	node124 -- node132	[penwidth=2.2];
	node124 -- node182	[penwidth=2.2];
	node124 -- node194	[penwidth=2.2];
	node125 -- node143	[penwidth=2.2];
	node125 -- node157	[penwidth=2.2];
	node125 -- node193	[penwidth=2.2];
	node126 -- node136	[penwidth=2.2];
	node126 -- node188	[penwidth=2.2];
	node127 -- node138	[penwidth=2.2];
	node127 -- node140	[penwidth=2.2];
	node129 -- node154	[penwidth=2.2];
	node129 -- node168	[penwidth=2.2];
	node129 -- node172	[penwidth=2.2];
	node130	[height=0.14,
		pos="677.08,371.98!",
		shape=point,
		width=0.14];
	node130 -- node156	[penwidth=2.2];
	node130 -- node165	[penwidth=2.2];
	node175	[height=0.14,
		pos="719.27,349.06!",
		shape=point,
		width=0.14];
	node130 -- node175	[penwidth=2.2];
	node130 -- node183	[penwidth=2.2];
	node200	[height=0.14,
		pos="723.55,376.55!",
		shape=point,
		width=0.14];
	node130 -- node200	[penwidth=2.2];
	node131 -- node169	[penwidth=2.2];
	node132 -- node182	[penwidth=2.2];
	node132 -- node194	[penwidth=2.2];
	node133 -- node146	[penwidth=2.2];
	node133 -- node190	[penwidth=2.2];
	node134 -- node161	[penwidth=2.2];
	node134 -- node174	[penwidth=2.2];
	node135 -- node159	[penwidth=2.2];
	node135 -- node182	[penwidth=2.2];
	node136 -- node188	[penwidth=2.2];
	node137 -- node169	[penwidth=2.2];
	node138 -- node140	[penwidth=2.2];
	node139 -- node181	[penwidth=2.2];
	node139 -- node185	[penwidth=2.2];
	node139 -- node186	[penwidth=2.2];
	node141 -- node160	[penwidth=2.2];
	node142 -- node164	[penwidth=2.2];
	node143 -- node189	[penwidth=2.2];
	node144 -- node178	[penwidth=2.2];
	node146 -- node190	[penwidth=2.2];
	node148 -- node173	[penwidth=2.2];
	node148 -- node189	[penwidth=2.2];
	node149 -- node158	[penwidth=2.2];
	node149 -- node178	[penwidth=2.2];
	node150 -- node152	[penwidth=2.2];
	node150 -- node195	[penwidth=2.2];
	node151 -- node153	[penwidth=2.2];
	node151 -- node175	[penwidth=2.2];
	node151 -- node184	[penwidth=2.2];
	node151 -- node197	[penwidth=2.2];
	node151 -- node200	[penwidth=2.2];
	node152 -- node176	[penwidth=2.2];
	node152 -- node195	[penwidth=2.2];
	node153 -- node183	[penwidth=2.2];
	node154 -- node196	[penwidth=2.2];
	node155 -- node157	[penwidth=2.2];
	node155 -- node191	[penwidth=2.2];
	node155 -- node193	[penwidth=2.2];
	node156 -- node165	[penwidth=2.2];
	node156 -- node175	[penwidth=2.2];
	node156 -- node200	[penwidth=2.2];
	node157 -- node191	[penwidth=2.2];
	node157 -- node193	[penwidth=2.2];
	node161 -- node174	[penwidth=2.2];
	node164 -- node197	[penwidth=2.2];
	node165 -- node175	[penwidth=2.2];
	node165 -- node183	[penwidth=2.2];
	node165 -- node200	[penwidth=2.2];
	node166 -- node181	[penwidth=2.2];
	node166 -- node185	[penwidth=2.2];
	node167 -- node168	[penwidth=2.2];
	node168 -- node172	[penwidth=2.2];
	node175 -- node183	[penwidth=2.2];
	node175 -- node184	[penwidth=2.2];
	node175 -- node200	[penwidth=2.2];
	node176 -- node196	[penwidth=2.2];
	node177 -- node179	[penwidth=2.2];
	node181 -- node185	[penwidth=2.2];
	node181 -- node199	[penwidth=2.2];
	node182 -- node194	[penwidth=2.2];
	node183 -- node184	[penwidth=2.2];
	node183 -- node200	[penwidth=2.2];
	node184 -- node197	[penwidth=2.2];
	node184 -- node200	[penwidth=2.2];
	node187 -- node198	[penwidth=2.2];
}


==> image/isolated_star.txt <==
\draw[fill=black] (0.627979,-0.655302) circle (0.03);
\draw (0,0) -- (0.627979,-0.655302);
\draw[path fading=north,fading transform={rotate=223.78}] (0.627979,-0.655302) -- (0.800952,-0.835802);
\draw[path fading=north,fading transform={rotate=183.78}] (0.627979,-0.655302) -- (0.644461,-0.904758);
\draw[path fading=north,fading transform={rotate=263.78}] (0.627979,-0.655302) -- (0.876507,-0.682387);

\draw[fill=black] (-0.327942,-0.834129) circle (0.03);
\draw (0,0) -- (-0.327942,-0.834129);
\draw[path fading=north,fading transform={rotate=106.037}] (-0.327942,-0.834129) -- (-0.568212,-0.933967);
\draw[path fading=north,fading transform={rotate=141.037}] (-0.327942,-0.834129) -- (-0.485145,-1.03519);
\draw[path fading=north,fading transform={rotate=176.037}] (-0.327942,-0.834129) -- (-0.345218,-1.08254);
\draw[path fading=north,fading transform={rotate=211.037}] (-0.327942,-0.834129) -- (-0.199042,-1.06333);

\draw[fill=black] (-0.964169,0.0586606) circle (0.03);
\draw (0,0) -- (-0.964169,0.0586606);
\draw[path fading=north,fading transform={rotate=86.5184}] (-0.964169,0.0586606) -- (-1.21371,0.0738427);
\draw[path fading=north,fading transform={rotate=46.5184}] (-0.964169,0.0586606) -- (-1.14557,0.230691);
\draw[path fading=north,fading transform={rotate=126.518}] (-0.964169,0.0586606) -- (-1.16509,-0.0901095);

\draw[fill=black] (-0.341645,0.841691) circle (0.03);
\draw (0,0) -- (-0.341645,0.841691);
\draw[path fading=north,fading transform={rotate=329.592}] (-0.341645,0.841691) -- (-0.215108,1.07197);
\draw[path fading=north,fading transform={rotate=4.59239}] (-0.341645,0.841691) -- (-0.361661,1.08978);
\draw[path fading=north,fading transform={rotate=39.5924}] (-0.341645,0.841691) -- (-0.500975,1.04111);
\draw[path fading=north,fading transform={rotate=74.5924}] (-0.341645,0.841691) -- (-0.58266,0.939002);

\draw[fill=black] (0.606475,0.678096) circle (0.03);
\draw (0,0) -- (0.606475,0.678096);
\draw[path fading=north,fading transform={rotate=293.191}] (0.606475,0.678096) -- (0.836274,0.776546);
\draw[path fading=north,fading transform={rotate=343.191}] (0.606475,0.678096) -- (0.678769,0.917415);

\draw[fill=black] (0.937284,0.0445918) circle (0.03);
\draw (0,0) -- (0.937284,0.0445918);
\draw[path fading=north,fading transform={rotate=272.724}] (0.937284,0.0445918) -- (1.187,0.0564722);
\draw[path fading=north,fading transform={rotate=232.724}] (0.937284,0.0445918) -- (1.13622,-0.106823);
\draw[path fading=north,fading transform={rotate=312.724}] (0.937284,0.0445918) -- (1.12094,0.214208);

\draw (0.627979,-0.655302) -- (0.937284,0.0445918);
\draw (0.937284,0.0445918) -- (0.606475,0.678096);



==> image/null_model.txt <==
graph {
	graph[outputorder=edgesfirst];
	node1[shape=point,width=0.14,height=0.14,pos="0.435096,0.479102"];
	node2[shape=point,width=0.14,height=0.14,pos="0.646637,0.597954"];
	node3[shape=point,width=0.14,height=0.14,pos="0.56377,0.321085"];
	node4[shape=point,width=0.14,height=0.14,pos="0.861553,0.149906"];
	node5[shape=point,width=0.14,height=0.14,pos="0.817815,0.150983"];
	node6[shape=point,width=0.14,height=0.14,pos="0.537088,0.782416"];
	node7[shape=point,width=0.14,height=0.14,pos="0.484355,0.802109"];
	node8[shape=point,width=0.14,height=0.14,pos="0.0434977,0.632361"];
	node9[shape=point,width=0.14,height=0.14,pos="0.325592,0.595416"];
	node10[shape=point,width=0.14,height=0.14,pos="0.825988,0.409306"];
	node11[shape=point,width=0.14,height=0.14,pos="0.853109,0.457919"];
	node12[shape=point,width=0.14,height=0.14,pos="0.865992,0.83938"];
	node13[shape=point,width=0.14,height=0.14,pos="0.74292,0.048968"];
	node14[shape=point,width=0.14,height=0.14,pos="0.955355,0.982308"];
	node15[shape=point,width=0.14,height=0.14,pos="0.125442,0.998977"];
	node16[shape=point,width=0.14,height=0.14,pos="0.644753,0.125149"];
	node17[shape=point,width=0.14,height=0.14,pos="0.0791979,0.351754"];
	node18[shape=point,width=0.14,height=0.14,pos="0.6483,0.147125"];
	node19[shape=point,width=0.14,height=0.14,pos="0.338357,0.859189"];
	node20[shape=point,width=0.14,height=0.14,pos="0.645245,0.341635"];
	node21[shape=point,width=0.14,height=0.14,pos="0.979383,0.656006"];
	node22[shape=point,width=0.14,height=0.14,pos="0.174013,0.138893"];
	node23[shape=point,width=0.14,height=0.14,pos="0.366185,0.0866795"];
	node24[shape=point,width=0.14,height=0.14,pos="0.0980242,0.56416"];
	node25[shape=point,width=0.14,height=0.14,pos="0.619504,0.919877"];
	node26[shape=point,width=0.14,height=0.14,pos="0.29303,0.234495"];
	node27[shape=point,width=0.14,height=0.14,pos="0.237677,0.781776"];
	node28[shape=point,width=0.14,height=0.14,pos="0.469245,0.1071"];
	node29[shape=point,width=0.14,height=0.14,pos="0.532854,0.346484"];
	node30[shape=point,width=0.14,height=0.14,pos="0.0476356,0.108212"];
	node31[shape=point,width=0.14,height=0.14,pos="0.337045,0.80374"];
	node32[shape=point,width=0.14,height=0.14,pos="0.145663,0.170021"];
	node33[shape=point,width=0.14,height=0.14,pos="0.0344084,0.874071"];
	node34[shape=point,width=0.14,height=0.14,pos="0.275925,0.951874"];
	node35[shape=point,width=0.14,height=0.14,pos="0.353706,0.470302"];
	node36[shape=point,width=0.14,height=0.14,pos="0.809716,0.733103"];
	node37[shape=point,width=0.14,height=0.14,pos="0.314099,0.543628"];
	node38[shape=point,width=0.14,height=0.14,pos="0.680278,0.931916"];
	node39[shape=point,width=0.14,height=0.14,pos="0.208502,0.939907"];
	node40[shape=point,width=0.14,height=0.14,pos="0.322139,0.305823"];
	node41[shape=point,width=0.14,height=0.14,pos="0.462959,0.892373"];
	node42[shape=point,width=0.14,height=0.14,pos="0.444808,0.285017"];
	node43[shape=point,width=0.14,height=0.14,pos="0.599413,0.47045"];
	node44[shape=point,width=0.14,height=0.14,pos="0.336546,0.712306"];
	node45[shape=point,width=0.14,height=0.14,pos="0.552283,0.48798"];
	node46[shape=point,width=0.14,height=0.14,pos="0.0419567,0.898398"];
	node47[shape=point,width=0.14,height=0.14,pos="0.814707,0.287879"];
	node48[shape=point,width=0.14,height=0.14,pos="0.438112,0.367818"];
	node49[shape=point,width=0.14,height=0.14,pos="0.557199,0.40986"];
	node50[shape=point,width=0.14,height=0.14,pos="0.285202,0.0322668"];
	node51[shape=point,width=0.14,height=0.14,pos="0.921939,0.437428"];
	node52[shape=point,width=0.14,height=0.14,pos="0.622804,0.60625"];
	node53[shape=point,width=0.14,height=0.14,pos="0.0402864,0.720664"];
	node54[shape=point,width=0.14,height=0.14,pos="0.514619,0.80086"];
	node55[shape=point,width=0.14,height=0.14,pos="0.686383,0.33859"];
	node56[shape=point,width=0.14,height=0.14,pos="0.0938963,0.762539"];
	node57[shape=point,width=0.14,height=0.14,pos="0.583649,0.968485"];
	node58[shape=point,width=0.14,height=0.14,pos="0.51739,0.863305"];
	node59[shape=point,width=0.14,height=0.14,pos="0.535234,0.687638"];
	node60[shape=point,width=0.14,height=0.14,pos="0.454143,0.828247"];
	node61[shape=point,width=0.14,height=0.14,pos="0.200998,0.0850485"];
	node62[shape=point,width=0.14,height=0.14,pos="0.263754,0.359243"];
	node63[shape=point,width=0.14,height=0.14,pos="0.142358,0.76577"];
	node64[shape=point,width=0.14,height=0.14,pos="0.476209,0.400133"];
	node65[shape=point,width=0.14,height=0.14,pos="0.909855,0.639692"];
	node66[shape=point,width=0.14,height=0.14,pos="0.560141,0.305104"];
	node67[shape=point,width=0.14,height=0.14,pos="0.507177,0.990007"];
	node68[shape=point,width=0.14,height=0.14,pos="0.387525,0.195664"];
	node69[shape=point,width=0.14,height=0.14,pos="0.233557,0.0947912"];
	node70[shape=point,width=0.14,height=0.14,pos="0.834137,0.364608"];
	node71[shape=point,width=0.14,height=0.14,pos="0.266034,0.151105"];
	node72[shape=point,width=0.14,height=0.14,pos="0.427547,0.740017"];
	node73[shape=point,width=0.14,height=0.14,pos="0.230521,0.444813"];
	node74[shape=point,width=0.14,height=0.14,pos="0.0484734,0.425242"];
	node75[shape=point,width=0.14,height=0.14,pos="0.923037,0.973623"];
	node76[shape=point,width=0.14,height=0.14,pos="0.689844,0.250181"];
	node77[shape=point,width=0.14,height=0.14,pos="0.873274,0.716143"];
	node78[shape=point,width=0.14,height=0.14,pos="0.0707687,0.895726"];
	node79[shape=point,width=0.14,height=0.14,pos="0.856359,0.228058"];
	node80[shape=point,width=0.14,height=0.14,pos="0.390904,0.609124"];
	node81[shape=point,width=0.14,height=0.14,pos="0.56766,0.291821"];
	node82[shape=point,width=0.14,height=0.14,pos="0.731962,0.425862"];
	node83[shape=point,width=0.14,height=0.14,pos="0.208584,0.90371"];
	node84[shape=point,width=0.14,height=0.14,pos="0.216415,0.376543"];
	node85[shape=point,width=0.14,height=0.14,pos="0.268666,0.38875"];
	node86[shape=point,width=0.14,height=0.14,pos="0.338276,0.861961"];
	node87[shape=point,width=0.14,height=0.14,pos="0.341831,0.911325"];
	node88[shape=point,width=0.14,height=0.14,pos="0.291435,0.217312"];
	node89[shape=point,width=0.14,height=0.14,pos="0.316562,0.467028"];
	node90[shape=point,width=0.14,height=0.14,pos="0.0929316,0.398938"];
	node91[shape=point,width=0.14,height=0.14,pos="0.539455,0.538835"];
	node92[shape=point,width=0.14,height=0.14,pos="0.513676,0.641039"];
	node93[shape=point,width=0.14,height=0.14,pos="0.984305,0.197945"];
	node94[shape=point,width=0.14,height=0.14,pos="0.213449,0.535499"];
	node95[shape=point,width=0.14,height=0.14,pos="0.800377,0.904582"];
	node96[shape=point,width=0.14,height=0.14,pos="0.836431,0.787307"];
	node97[shape=point,width=0.14,height=0.14,pos="0.910366,0.91758"];
	node98[shape=point,width=0.14,height=0.14,pos="0.114848,0.450465"];
	node99[shape=point,width=0.14,height=0.14,pos="0.657571,0.648276"];
	node100[shape=point,width=0.14,height=0.14,pos="0.10365,0.900254"];
	node101[shape=point,width=0.14,height=0.14,pos="0.384363,0.667925"];
	node102[shape=point,width=0.14,height=0.14,pos="0.165143,0.993903"];
	node103[shape=point,width=0.14,height=0.14,pos="0.0727057,0.636683"];
	node104[shape=point,width=0.14,height=0.14,pos="0.238629,0.452965"];
	node105[shape=point,width=0.14,height=0.14,pos="0.998131,0.050276"];
	node106[shape=point,width=0.14,height=0.14,pos="0.116941,0.984255"];
	node107[shape=point,width=0.14,height=0.14,pos="0.244425,0.581153"];
	node108[shape=point,width=0.14,height=0.14,pos="0.653955,0.389733"];
	node109[shape=point,width=0.14,height=0.14,pos="0.922924,0.984603"];
	node110[shape=point,width=0.14,height=0.14,pos="0.373124,0.221156"];
	node111[shape=point,width=0.14,height=0.14,pos="0.151079,0.200867"];
	node112[shape=point,width=0.14,height=0.14,pos="0.688901,0.921149"];
	node113[shape=point,width=0.14,height=0.14,pos="0.636209,0.0962167"];
	node114[shape=point,width=0.14,height=0.14,pos="0.227659,0.817951"];
	node115[shape=point,width=0.14,height=0.14,pos="0.204291,0.0226565"];
	node116[shape=point,width=0.14,height=0.14,pos="0.188111,0.717516"];
	node117[shape=point,width=0.14,height=0.14,pos="0.986022,0.154191"];
	node118[shape=point,width=0.14,height=0.14,pos="0.840332,0.874901"];
	node119[shape=point,width=0.14,height=0.14,pos="0.954736,0.762897"];
	node120[shape=point,width=0.14,height=0.14,pos="0.753101,0.597326"];
	node121[shape=point,width=0.14,height=0.14,pos="0.0228353,0.513358"];
	node122[shape=point,width=0.14,height=0.14,pos="0.642274,0.902317"];
	node123[shape=point,width=0.14,height=0.14,pos="0.365673,0.385711"];
	node124[shape=point,width=0.14,height=0.14,pos="0.867049,0.719742"];
	node125[shape=point,width=0.14,height=0.14,pos="0.737697,0.0822197"];
	node126[shape=point,width=0.14,height=0.14,pos="0.215532,0.937616"];
	node127[shape=point,width=0.14,height=0.14,pos="0.670942,0.987888"];
	node128[shape=point,width=0.14,height=0.14,pos="0.938951,0.42278"];
	node129[shape=point,width=0.14,height=0.14,pos="0.520156,0.602346"];
	node130[shape=point,width=0.14,height=0.14,pos="0.991679,0.295022"];
	node131[shape=point,width=0.14,height=0.14,pos="0.213914,0.329752"];
	node132[shape=point,width=0.14,height=0.14,pos="0.82912,0.740383"];
	node133[shape=point,width=0.14,height=0.14,pos="0.831607,0.510393"];
	node134[shape=point,width=0.14,height=0.14,pos="0.940742,0.803108"];
	node135[shape=point,width=0.14,height=0.14,pos="0.795611,0.62256"];
	node136[shape=point,width=0.14,height=0.14,pos="0.14904,0.930148"];
	node137[shape=point,width=0.14,height=0.14,pos="0.330138,0.259035"];
	node138[shape=point,width=0.14,height=0.14,pos="0.690952,0.928637"];
	node139[shape=point,width=0.14,height=0.14,pos="0.971103,0.550322"];
	node140[shape=point,width=0.14,height=0.14,pos="0.675555,0.990918"];
	node141[shape=point,width=0.14,height=0.14,pos="0.701872,0.532611"];
	node142[shape=point,width=0.14,height=0.14,pos="0.759584,0.380562"];
	node143[shape=point,width=0.14,height=0.14,pos="0.667346,0.107487"];
	node144[shape=point,width=0.14,height=0.14,pos="0.0204349,0.875398"];
	node145[shape=point,width=0.14,height=0.14,pos="0.280177,0.100926"];
	node146[shape=point,width=0.14,height=0.14,pos="0.840013,0.449106"];
	node147[shape=point,width=0.14,height=0.14,pos="0.544389,0.879164"];
	node148[shape=point,width=0.14,height=0.14,pos="0.598774,0.217742"];
	node149[shape=point,width=0.14,height=0.14,pos="0.0169414,0.977911"];
	node150[shape=point,width=0.14,height=0.14,pos="0.357032,0.400153"];
	node151[shape=point,width=0.14,height=0.14,pos="0.865575,0.307003"];
	node152[shape=point,width=0.14,height=0.14,pos="0.38935,0.431581"];
	node153[shape=point,width=0.14,height=0.14,pos="0.847007,0.222825"];
	node154[shape=point,width=0.14,height=0.14,pos="0.553458,0.529414"];
	node155[shape=point,width=0.14,height=0.14,pos="0.795921,0.991008"];
	node156[shape=point,width=0.14,height=0.14,pos="0.0219429,0.284464"];
	node157[shape=point,width=0.14,height=0.14,pos="0.78682,0.0194909"];
	node158[shape=point,width=0.14,height=0.14,pos="0.0657114,0.0469921"];
	node159[shape=point,width=0.14,height=0.14,pos="0.756872,0.643931"];
	node160[shape=point,width=0.14,height=0.14,pos="0.71789,0.537484"];
	node161[shape=point,width=0.14,height=0.14,pos="0.862185,0.841183"];
	node162[shape=point,width=0.14,height=0.14,pos="0.61012,0.779205"];
	node163[shape=point,width=0.14,height=0.14,pos="0.0954218,0.389168"];
	node164[shape=point,width=0.14,height=0.14,pos="0.768906,0.305165"];
	node165[shape=point,width=0.14,height=0.14,pos="0.988243,0.240676"];
	node166[shape=point,width=0.14,height=0.14,pos="0.0900495,0.555942"];
	node167[shape=point,width=0.14,height=0.14,pos="0.395584,0.578825"];
	node168[shape=point,width=0.14,height=0.14,pos="0.44738,0.647027"];
	node169[shape=point,width=0.14,height=0.14,pos="0.271825,0.272628"];
	node170[shape=point,width=0.14,height=0.14,pos="0.418391,0.820891"];
	node171[shape=point,width=0.14,height=0.14,pos="0.488514,0.992718"];
	node172[shape=point,width=0.14,height=0.14,pos="0.487388,0.601054"];
	node173[shape=point,width=0.14,height=0.14,pos="0.573671,0.278612"];
	node174[shape=point,width=0.14,height=0.14,pos="0.891761,0.842139"];
	node175[shape=point,width=0.14,height=0.14,pos="0.9447,0.295444"];
	node176[shape=point,width=0.14,height=0.14,pos="0.438821,0.488648"];
	node177[shape=point,width=0.14,height=0.14,pos="0.585087,0.686009"];
	node178[shape=point,width=0.14,height=0.14,pos="0.00459297,0.897691"];
	node179[shape=point,width=0.14,height=0.14,pos="0.628212,0.610304"];
	node180[shape=point,width=0.14,height=0.14,pos="0.504512,0.75666"];
	node181[shape=point,width=0.14,height=0.14,pos="0.022941,0.568968"];
	node182[shape=point,width=0.14,height=0.14,pos="0.834616,0.688382"];
	node183[shape=point,width=0.14,height=0.14,pos="0.933965,0.239323"];
	node184[shape=point,width=0.14,height=0.14,pos="0.883275,0.312587"];
	node185[shape=point,width=0.14,height=0.14,pos="0.0394967,0.516842"];
	node186[shape=point,width=0.14,height=0.14,pos="0.924308,0.578715"];
	node187[shape=point,width=0.14,height=0.14,pos="0.389726,0.100331"];
	node188[shape=point,width=0.14,height=0.14,pos="0.157497,0.995423"];
	node189[shape=point,width=0.14,height=0.14,pos="0.61358,0.174179"];
	node190[shape=point,width=0.14,height=0.14,pos="0.842189,0.429207"];
	node191[shape=point,width=0.14,height=0.14,pos="0.820533,0.951476"];
	node192[shape=point,width=0.14,height=0.14,pos="0.127477,0.236853"];
	node193[shape=point,width=0.14,height=0.14,pos="0.783971,0.0687637"];
	node194[shape=point,width=0.14,height=0.14,pos="0.881139,0.694128"];
	node195[shape=point,width=0.14,height=0.14,pos="0.336681,0.387807"];
	node196[shape=point,width=0.14,height=0.14,pos="0.502117,0.48603"];
	node197[shape=point,width=0.14,height=0.14,pos="0.832357,0.327468"];
	node198[shape=point,width=0.14,height=0.14,pos="0.419164,0.0557428"];
	node199[shape=point,width=0.14,height=0.14,pos="0.0119675,0.644176"];
	node200[shape=point,width=0.14,height=0.14,pos="0.949685,0.297945"];
	node1 -- node35[penwidth=2.2];
	node1 -- node64[penwidth=2.2];
	node1 -- node152[penwidth=2.2];
	node1 -- node176[penwidth=2.2];
	node1 -- node196[penwidth=2.2];
	node2 -- node52[penwidth=2.2];
	node2 -- node99[penwidth=2.2];
	node2 -- node141[penwidth=2.2];
	node2 -- node179[penwidth=2.2];
	node3 -- node20[penwidth=2.2];
	node3 -- node29[penwidth=2.2];
	node3 -- node49[penwidth=2.2];
	node3 -- node66[penwidth=2.2];
	node3 -- node81[penwidth=2.2];
	node3 -- node173[penwidth=2.2];
	node4 -- node5[penwidth=2.2];
	node4 -- node79[penwidth=2.2];
	node4 -- node153[penwidth=2.2];
	node5 -- node79[penwidth=2.2];
	node5 -- node153[penwidth=2.2];
	node5 -- node193[penwidth=2.2];
	node6 -- node7[penwidth=2.2];
	node6 -- node54[penwidth=2.2];
	node6 -- node58[penwidth=2.2];
	node6 -- node162[penwidth=2.2];
	node6 -- node180[penwidth=2.2];
	node7 -- node54[penwidth=2.2];
	node7 -- node58[penwidth=2.2];
	node7 -- node60[penwidth=2.2];
	node7 -- node72[penwidth=2.2];
	node7 -- node170[penwidth=2.2];
	node7 -- node180[penwidth=2.2];
	node8 -- node21[penwidth=2.2];
	node8 -- node24[penwidth=2.2];
	node8 -- node53[penwidth=2.2];
	node8 -- node103[penwidth=2.2];
	node8 -- node181[penwidth=2.2];
	node8 -- node199[penwidth=2.2];
	node9 -- node37[penwidth=2.2];
	node9 -- node80[penwidth=2.2];
	node9 -- node107[penwidth=2.2];
	node9 -- node167[penwidth=2.2];
	node10 -- node11[penwidth=2.2];
	node10 -- node70[penwidth=2.2];
	node10 -- node142[penwidth=2.2];
	node10 -- node146[penwidth=2.2];
	node10 -- node190[penwidth=2.2];
	node10 -- node197[penwidth=2.2];
	node11 -- node51[penwidth=2.2];
	node11 -- node133[penwidth=2.2];
	node11 -- node146[penwidth=2.2];
	node11 -- node190[penwidth=2.2];
	node12 -- node96[penwidth=2.2];
	node12 -- node118[penwidth=2.2];
	node12 -- node134[penwidth=2.2];
	node12 -- node161[penwidth=2.2];
	node12 -- node174[penwidth=2.2];
	node13 -- node125[penwidth=2.2];
	node13 -- node140[penwidth=2.2];
	node13 -- node155[penwidth=2.2];
	node13 -- node157[penwidth=2.2];
	node13 -- node193[penwidth=2.2];
	node14 -- node75[penwidth=2.2];
	node14 -- node97[penwidth=2.2];
	node14 -- node105[penwidth=2.2];
	node14 -- node109[penwidth=2.2];
	node14 -- node149[penwidth=2.2];
	node15 -- node102[penwidth=2.2];
	node15 -- node106[penwidth=2.2];
	node15 -- node115[penwidth=2.2];
	node15 -- node136[penwidth=2.2];
	node15 -- node158[penwidth=2.2];
	node15 -- node188[penwidth=2.2];
	node16 -- node18[penwidth=2.2];
	node16 -- node113[penwidth=2.2];
	node16 -- node143[penwidth=2.2];
	node16 -- node189[penwidth=2.2];
	node17 -- node74[penwidth=2.2];
	node17 -- node90[penwidth=2.2];
	node17 -- node156[penwidth=2.2];
	node17 -- node163[penwidth=2.2];
	node18 -- node113[penwidth=2.2];
	node18 -- node143[penwidth=2.2];
	node18 -- node148[penwidth=2.2];
	node18 -- node189[penwidth=2.2];
	node19 -- node31[penwidth=2.2];
	node19 -- node86[penwidth=2.2];
	node19 -- node87[penwidth=2.2];
	node19 -- node170[penwidth=2.2];
	node20 -- node55[penwidth=2.2];
	node20 -- node108[penwidth=2.2];
	node21 -- node53[penwidth=2.2];
	node21 -- node65[penwidth=2.2];
	node21 -- node199[penwidth=2.2];
	node22 -- node32[penwidth=2.2];
	node22 -- node61[penwidth=2.2];
	node22 -- node69[penwidth=2.2];
	node22 -- node111[penwidth=2.2];
	node23 -- node145[penwidth=2.2];
	node23 -- node187[penwidth=2.2];
	node23 -- node198[penwidth=2.2];
	node24 -- node103[penwidth=2.2];
	node24 -- node166[penwidth=2.2];
	node24 -- node181[penwidth=2.2];
	node24 -- node185[penwidth=2.2];
	node25 -- node38[penwidth=2.2];
	node25 -- node57[penwidth=2.2];
	node25 -- node112[penwidth=2.2];
	node25 -- node122[penwidth=2.2];
	node25 -- node127[penwidth=2.2];
	node25 -- node138[penwidth=2.2];
	node25 -- node147[penwidth=2.2];
	node26 -- node40[penwidth=2.2];
	node26 -- node71[penwidth=2.2];
	node26 -- node88[penwidth=2.2];
	node26 -- node110[penwidth=2.2];
	node26 -- node137[penwidth=2.2];
	node26 -- node169[penwidth=2.2];
	node27 -- node114[penwidth=2.2];
	node27 -- node116[penwidth=2.2];
	node28 -- node187[penwidth=2.2];
	node28 -- node198[penwidth=2.2];
	node29 -- node49[penwidth=2.2];
	node29 -- node64[penwidth=2.2];
	node29 -- node66[penwidth=2.2];
	node29 -- node81[penwidth=2.2];
	node29 -- node173[penwidth=2.2];
	node30 -- node105[penwidth=2.2];
	node30 -- node117[penwidth=2.2];
	node30 -- node158[penwidth=2.2];
	node31 -- node86[penwidth=2.2];
	node31 -- node170[penwidth=2.2];
	node32 -- node111[penwidth=2.2];
	node32 -- node192[penwidth=2.2];
	node33 -- node46[penwidth=2.2];
	node33 -- node78[penwidth=2.2];
	node33 -- node100[penwidth=2.2];
	node33 -- node144[penwidth=2.2];
	node33 -- node178[penwidth=2.2];
	node34 -- node39[penwidth=2.2];
	node34 -- node50[penwidth=2.2];
	node34 -- node83[penwidth=2.2];
	node34 -- node87[penwidth=2.2];
	node34 -- node126[penwidth=2.2];
	node35 -- node37[penwidth=2.2];
	node35 -- node89[penwidth=2.2];
	node35 -- node123[penwidth=2.2];
	node35 -- node150[penwidth=2.2];
	node35 -- node152[penwidth=2.2];
	node35 -- node176[penwidth=2.2];
	node35 -- node195[penwidth=2.2];
	node36 -- node77[penwidth=2.2];
	node36 -- node96[penwidth=2.2];
	node36 -- node124[penwidth=2.2];
	node36 -- node132[penwidth=2.2];
	node36 -- node182[penwidth=2.2];
	node36 -- node194[penwidth=2.2];
	node37 -- node89[penwidth=2.2];
	node37 -- node107[penwidth=2.2];
	node37 -- node167[penwidth=2.2];
	node38 -- node112[penwidth=2.2];
	node38 -- node122[penwidth=2.2];
	node38 -- node127[penwidth=2.2];
	node38 -- node138[penwidth=2.2];
	node38 -- node140[penwidth=2.2];
	node39 -- node83[penwidth=2.2];
	node39 -- node102[penwidth=2.2];
	node39 -- node115[penwidth=2.2];
	node39 -- node126[penwidth=2.2];
	node39 -- node136[penwidth=2.2];
	node39 -- node188[penwidth=2.2];
	node40 -- node62[penwidth=2.2];
	node40 -- node137[penwidth=2.2];
	node40 -- node169[penwidth=2.2];
	node40 -- node195[penwidth=2.2];
	node41 -- node58[penwidth=2.2];
	node41 -- node60[penwidth=2.2];
	node41 -- node147[penwidth=2.2];
	node41 -- node170[penwidth=2.2];
	node42 -- node48[penwidth=2.2];
	node43 -- node45[penwidth=2.2];
	node43 -- node49[penwidth=2.2];
	node43 -- node154[penwidth=2.2];
	node44 -- node101[penwidth=2.2];
	node45 -- node49[penwidth=2.2];
	node45 -- node91[penwidth=2.2];
	node45 -- node154[penwidth=2.2];
	node45 -- node196[penwidth=2.2];
	node46 -- node78[penwidth=2.2];
	node46 -- node100[penwidth=2.2];
	node46 -- node144[penwidth=2.2];
	node46 -- node149[penwidth=2.2];
	node46 -- node178[penwidth=2.2];
	node47 -- node70[penwidth=2.2];
	node47 -- node79[penwidth=2.2];
	node47 -- node151[penwidth=2.2];
	node47 -- node153[penwidth=2.2];
	node47 -- node164[penwidth=2.2];
	node47 -- node184[penwidth=2.2];
	node47 -- node197[penwidth=2.2];
	node48 -- node64[penwidth=2.2];
	node48 -- node123[penwidth=2.2];
	node48 -- node150[penwidth=2.2];
	node48 -- node152[penwidth=2.2];
	node49 -- node64[penwidth=2.2];
	node50 -- node69[penwidth=2.2];
	node50 -- node115[penwidth=2.2];
	node50 -- node145[penwidth=2.2];
	node51 -- node128[penwidth=2.2];
	node51 -- node146[penwidth=2.2];
	node51 -- node190[penwidth=2.2];
	node52 -- node99[penwidth=2.2];
	node52 -- node177[penwidth=2.2];
	node52 -- node179[penwidth=2.2];
	node53 -- node56[penwidth=2.2];
	node53 -- node199[penwidth=2.2];
	node54 -- node58[penwidth=2.2];
	node54 -- node60[penwidth=2.2];
	node54 -- node147[penwidth=2.2];
	node54 -- node180[penwidth=2.2];
	node55 -- node76[penwidth=2.2];
	node55 -- node108[penwidth=2.2];
	node55 -- node142[penwidth=2.2];
	node55 -- node164[penwidth=2.2];
	node56 -- node63[penwidth=2.2];
	node57 -- node67[penwidth=2.2];
	node57 -- node122[penwidth=2.2];
	node58 -- node60[penwidth=2.2];
	node58 -- node147[penwidth=2.2];
	node59 -- node92[penwidth=2.2];
	node59 -- node129[penwidth=2.2];
	node59 -- node177[penwidth=2.2];
	node59 -- node180[penwidth=2.2];
	node60 -- node170[penwidth=2.2];
	node60 -- node180[penwidth=2.2];
	node61 -- node69[penwidth=2.2];
	node61 -- node115[penwidth=2.2];
	node61 -- node145[penwidth=2.2];
	node62 -- node84[penwidth=2.2];
	node62 -- node85[penwidth=2.2];
	node62 -- node131[penwidth=2.2];
	node62 -- node169[penwidth=2.2];
	node62 -- node195[penwidth=2.2];
	node63 -- node116[penwidth=2.2];
	node65 -- node77[penwidth=2.2];
	node65 -- node186[penwidth=2.2];
	node65 -- node194[penwidth=2.2];
	node66 -- node81[penwidth=2.2];
	node66 -- node173[penwidth=2.2];
	node67 -- node171[penwidth=2.2];
	node68 -- node110[penwidth=2.2];
	node68 -- node137[penwidth=2.2];
	node69 -- node71[penwidth=2.2];
	node69 -- node115[penwidth=2.2];
	node69 -- node145[penwidth=2.2];
	node70 -- node142[penwidth=2.2];
	node70 -- node146[penwidth=2.2];
	node70 -- node151[penwidth=2.2];
	node70 -- node164[penwidth=2.2];
	node70 -- node184[penwidth=2.2];
	node70 -- node190[penwidth=2.2];
	node70 -- node197[penwidth=2.2];
	node71 -- node88[penwidth=2.2];
	node71 -- node145[penwidth=2.2];
	node72 -- node101[penwidth=2.2];
	node72 -- node170[penwidth=2.2];
	node72 -- node180[penwidth=2.2];
	node73 -- node84[penwidth=2.2];
	node73 -- node85[penwidth=2.2];
	node73 -- node89[penwidth=2.2];
	node73 -- node104[penwidth=2.2];
	node74 -- node90[penwidth=2.2];
	node74 -- node98[penwidth=2.2];
	node74 -- node163[penwidth=2.2];
	node75 -- node97[penwidth=2.2];
	node75 -- node109[penwidth=2.2];
	node77 -- node96[penwidth=2.2];
	node77 -- node124[penwidth=2.2];
	node77 -- node132[penwidth=2.2];
	node77 -- node182[penwidth=2.2];
	node77 -- node194[penwidth=2.2];
	node78 -- node100[penwidth=2.2];
	node78 -- node136[penwidth=2.2];
	node78 -- node144[penwidth=2.2];
	node78 -- node178[penwidth=2.2];
	node79 -- node151[penwidth=2.2];
	node79 -- node153[penwidth=2.2];
	node79 -- node183[penwidth=2.2];
	node79 -- node184[penwidth=2.2];
	node80 -- node101[penwidth=2.2];
	node80 -- node167[penwidth=2.2];
	node80 -- node168[penwidth=2.2];
	node81 -- node148[penwidth=2.2];
	node81 -- node173[penwidth=2.2];
	node82 -- node108[penwidth=2.2];
	node82 -- node142[penwidth=2.2];
	node83 -- node114[penwidth=2.2];
	node83 -- node126[penwidth=2.2];
	node83 -- node136[penwidth=2.2];
	node84 -- node85[penwidth=2.2];
	node84 -- node104[penwidth=2.2];
	node84 -- node131[penwidth=2.2];
	node85 -- node104[penwidth=2.2];
	node85 -- node131[penwidth=2.2];
	node85 -- node150[penwidth=2.2];
	node85 -- node195[penwidth=2.2];
	node86 -- node87[penwidth=2.2];
	node88 -- node110[penwidth=2.2];
	node88 -- node137[penwidth=2.2];
	node88 -- node169[penwidth=2.2];
	node89 -- node104[penwidth=2.2];
	node89 -- node150[penwidth=2.2];
	node89 -- node152[penwidth=2.2];
	node89 -- node195[penwidth=2.2];
	node90 -- node98[penwidth=2.2];
	node90 -- node163[penwidth=2.2];
	node91 -- node129[penwidth=2.2];
	node91 -- node154[penwidth=2.2];
	node91 -- node172[penwidth=2.2];
	node91 -- node196[penwidth=2.2];
	node92 -- node129[penwidth=2.2];
	node92 -- node168[penwidth=2.2];
	node92 -- node172[penwidth=2.2];
	node92 -- node177[penwidth=2.2];
	node93 -- node117[penwidth=2.2];
	node93 -- node165[penwidth=2.2];
	node93 -- node183[penwidth=2.2];
	node94 -- node104[penwidth=2.2];
	node94 -- node107[penwidth=2.2];
	node95 -- node118[penwidth=2.2];
	node95 -- node155[penwidth=2.2];
	node95 -- node161[penwidth=2.2];
	node95 -- node191[penwidth=2.2];
	node96 -- node118[penwidth=2.2];
	node96 -- node124[penwidth=2.2];
	node96 -- node132[penwidth=2.2];
	node96 -- node161[penwidth=2.2];
	node96 -- node174[penwidth=2.2];
	node97 -- node109[penwidth=2.2];
	node97 -- node118[penwidth=2.2];
	node97 -- node174[penwidth=2.2];
	node98 -- node163[penwidth=2.2];
	node99 -- node177[penwidth=2.2];
	node99 -- node179[penwidth=2.2];
	node100 -- node106[penwidth=2.2];
	node100 -- node136[penwidth=2.2];
	node100 -- node144[penwidth=2.2];
	node101 -- node168[penwidth=2.2];
	node102 -- node106[penwidth=2.2];
	node102 -- node115[penwidth=2.2];
	node102 -- node126[penwidth=2.2];
	node102 -- node136[penwidth=2.2];
	node102 -- node188[penwidth=2.2];
	node103 -- node166[penwidth=2.2];
	node103 -- node181[penwidth=2.2];
	node103 -- node199[penwidth=2.2];
	node105 -- node149[penwidth=2.2];
	node105 -- node158[penwidth=2.2];
	node106 -- node136[penwidth=2.2];
	node106 -- node158[penwidth=2.2];
	node106 -- node188[penwidth=2.2];
	node110 -- node137[penwidth=2.2];
	node111 -- node192[penwidth=2.2];
	node112 -- node122[penwidth=2.2];
	node112 -- node127[penwidth=2.2];
	node112 -- node138[penwidth=2.2];
	node112 -- node140[penwidth=2.2];
	node113 -- node143[penwidth=2.2];
	node113 -- node189[penwidth=2.2];
	node115 -- node126[penwidth=2.2];
	node115 -- node188[penwidth=2.2];
	node117 -- node165[penwidth=2.2];
	node118 -- node161[penwidth=2.2];
	node118 -- node174[penwidth=2.2];
	node118 -- node191[penwidth=2.2];
	node119 -- node134[penwidth=2.2];
	node120 -- node135[penwidth=2.2];
	node120 -- node141[penwidth=2.2];
	node120 -- node159[penwidth=2.2];
	node120 -- node160[penwidth=2.2];
	node121 -- node139[penwidth=2.2];
	node121 -- node166[penwidth=2.2];
	node121 -- node181[penwidth=2.2];
	node121 -- node185[penwidth=2.2];
	node122 -- node138[penwidth=2.2];
	node123 -- node150[penwidth=2.2];
	node123 -- node152[penwidth=2.2];
	node123 -- node195[penwidth=2.2];
	node124 -- node132[penwidth=2.2];
	node124 -- node182[penwidth=2.2];
	node124 -- node194[penwidth=2.2];
	node125 -- node143[penwidth=2.2];
	node125 -- node157[penwidth=2.2];
	node125 -- node193[penwidth=2.2];
	node126 -- node136[penwidth=2.2];
	node126 -- node188[penwidth=2.2];
	node127 -- node138[penwidth=2.2];
	node127 -- node140[penwidth=2.2];
	node129 -- node154[penwidth=2.2];
	node129 -- node168[penwidth=2.2];
	node129 -- node172[penwidth=2.2];
	node130 -- node156[penwidth=2.2];
	node130 -- node165[penwidth=2.2];
	node130 -- node175[penwidth=2.2];
	node130 -- node183[penwidth=2.2];
	node130 -- node200[penwidth=2.2];
	node131 -- node169[penwidth=2.2];
	node132 -- node182[penwidth=2.2];
	node132 -- node194[penwidth=2.2];
	node133 -- node146[penwidth=2.2];
	node133 -- node190[penwidth=2.2];
	node134 -- node161[penwidth=2.2];
	node134 -- node174[penwidth=2.2];
	node135 -- node159[penwidth=2.2];
	node135 -- node182[penwidth=2.2];
	node136 -- node188[penwidth=2.2];
	node137 -- node169[penwidth=2.2];
	node138 -- node140[penwidth=2.2];
	node139 -- node181[penwidth=2.2];
	node139 -- node185[penwidth=2.2];
	node139 -- node186[penwidth=2.2];
	node141 -- node160[penwidth=2.2];
	node142 -- node164[penwidth=2.2];
	node143 -- node189[penwidth=2.2];
	node144 -- node178[penwidth=2.2];
	node146 -- node190[penwidth=2.2];
	node148 -- node173[penwidth=2.2];
	node148 -- node189[penwidth=2.2];
	node149 -- node158[penwidth=2.2];
	node149 -- node178[penwidth=2.2];
	node150 -- node152[penwidth=2.2];
	node150 -- node195[penwidth=2.2];
	node151 -- node153[penwidth=2.2];
	node151 -- node175[penwidth=2.2];
	node151 -- node184[penwidth=2.2];
	node151 -- node197[penwidth=2.2];
	node151 -- node200[penwidth=2.2];
	node152 -- node176[penwidth=2.2];
	node152 -- node195[penwidth=2.2];
	node153 -- node183[penwidth=2.2];
	node154 -- node196[penwidth=2.2];
	node155 -- node157[penwidth=2.2];
	node155 -- node191[penwidth=2.2];
	node155 -- node193[penwidth=2.2];
	node156 -- node165[penwidth=2.2];
	node156 -- node175[penwidth=2.2];
	node156 -- node200[penwidth=2.2];
	node157 -- node191[penwidth=2.2];
	node157 -- node193[penwidth=2.2];
	node161 -- node174[penwidth=2.2];
	node164 -- node197[penwidth=2.2];
	node165 -- node175[penwidth=2.2];
	node165 -- node183[penwidth=2.2];
	node165 -- node200[penwidth=2.2];
	node166 -- node181[penwidth=2.2];
	node166 -- node185[penwidth=2.2];
	node167 -- node168[penwidth=2.2];
	node168 -- node172[penwidth=2.2];
	node175 -- node183[penwidth=2.2];
	node175 -- node184[penwidth=2.2];
	node175 -- node200[penwidth=2.2];
	node176 -- node196[penwidth=2.2];
	node177 -- node179[penwidth=2.2];
	node181 -- node185[penwidth=2.2];
	node181 -- node199[penwidth=2.2];
	node182 -- node194[penwidth=2.2];
	node183 -- node184[penwidth=2.2];
	node183 -- node200[penwidth=2.2];
	node184 -- node197[penwidth=2.2];
	node184 -- node200[penwidth=2.2];
	node187 -- node198[penwidth=2.2];
	central[style=invis];
	central -- node1[style=invis,len=4];
	central -- node2[style=invis,len=4];
	central -- node3[style=invis,len=4];
	central -- node4[style=invis,len=4];
	central -- node5[style=invis,len=4];
	central -- node6[style=invis,len=4];
	central -- node7[style=invis,len=4];
	central -- node8[style=invis,len=4];
	central -- node9[style=invis,len=4];
	central -- node10[style=invis,len=4];
	central -- node11[style=invis,len=4];
	central -- node12[style=invis,len=4];
	central -- node13[style=invis,len=4];
	central -- node14[style=invis,len=4];
	central -- node15[style=invis,len=4];
	central -- node16[style=invis,len=4];
	central -- node17[style=invis,len=4];
	central -- node18[style=invis,len=4];
	central -- node19[style=invis,len=4];
	central -- node20[style=invis,len=4];
	central -- node21[style=invis,len=4];
	central -- node22[style=invis,len=4];
	central -- node23[style=invis,len=4];
	central -- node24[style=invis,len=4];
	central -- node25[style=invis,len=4];
	central -- node26[style=invis,len=4];
	central -- node27[style=invis,len=4];
	central -- node28[style=invis,len=4];
	central -- node29[style=invis,len=4];
	central -- node30[style=invis,len=4];
	central -- node31[style=invis,len=4];
	central -- node32[style=invis,len=4];
	central -- node33[style=invis,len=4];
	central -- node34[style=invis,len=4];
	central -- node35[style=invis,len=4];
	central -- node36[style=invis,len=4];
	central -- node37[style=invis,len=4];
	central -- node38[style=invis,len=4];
	central -- node39[style=invis,len=4];
	central -- node40[style=invis,len=4];
	central -- node41[style=invis,len=4];
	central -- node42[style=invis,len=4];
	central -- node43[style=invis,len=4];
	central -- node44[style=invis,len=4];
	central -- node45[style=invis,len=4];
	central -- node46[style=invis,len=4];
	central -- node47[style=invis,len=4];
	central -- node48[style=invis,len=4];
	central -- node49[style=invis,len=4];
	central -- node50[style=invis,len=4];
	central -- node51[style=invis,len=4];
	central -- node52[style=invis,len=4];
	central -- node53[style=invis,len=4];
	central -- node54[style=invis,len=4];
	central -- node55[style=invis,len=4];
	central -- node56[style=invis,len=4];
	central -- node57[style=invis,len=4];
	central -- node58[style=invis,len=4];
	central -- node59[style=invis,len=4];
	central -- node60[style=invis,len=4];
	central -- node61[style=invis,len=4];
	central -- node62[style=invis,len=4];
	central -- node63[style=invis,len=4];
	central -- node64[style=invis,len=4];
	central -- node65[style=invis,len=4];
	central -- node66[style=invis,len=4];
	central -- node67[style=invis,len=4];
	central -- node68[style=invis,len=4];
	central -- node69[style=invis,len=4];
	central -- node70[style=invis,len=4];
	central -- node71[style=invis,len=4];
	central -- node72[style=invis,len=4];
	central -- node73[style=invis,len=4];
	central -- node74[style=invis,len=4];
	central -- node75[style=invis,len=4];
	central -- node76[style=invis,len=4];
	central -- node77[style=invis,len=4];
	central -- node78[style=invis,len=4];
	central -- node79[style=invis,len=4];
	central -- node80[style=invis,len=4];
	central -- node81[style=invis,len=4];
	central -- node82[style=invis,len=4];
	central -- node83[style=invis,len=4];
	central -- node84[style=invis,len=4];
	central -- node85[style=invis,len=4];
	central -- node86[style=invis,len=4];
	central -- node87[style=invis,len=4];
	central -- node88[style=invis,len=4];
	central -- node89[style=invis,len=4];
	central -- node90[style=invis,len=4];
	central -- node91[style=invis,len=4];
	central -- node92[style=invis,len=4];
	central -- node93[style=invis,len=4];
	central -- node94[style=invis,len=4];
	central -- node95[style=invis,len=4];
	central -- node96[style=invis,len=4];
	central -- node97[style=invis,len=4];
	central -- node98[style=invis,len=4];
	central -- node99[style=invis,len=4];
	central -- node100[style=invis,len=4];
	central -- node101[style=invis,len=4];
	central -- node102[style=invis,len=4];
	central -- node103[style=invis,len=4];
	central -- node104[style=invis,len=4];
	central -- node105[style=invis,len=4];
	central -- node106[style=invis,len=4];
	central -- node107[style=invis,len=4];
	central -- node108[style=invis,len=4];
	central -- node109[style=invis,len=4];
	central -- node110[style=invis,len=4];
	central -- node111[style=invis,len=4];
	central -- node112[style=invis,len=4];
	central -- node113[style=invis,len=4];
	central -- node114[style=invis,len=4];
	central -- node115[style=invis,len=4];
	central -- node116[style=invis,len=4];
	central -- node117[style=invis,len=4];
	central -- node118[style=invis,len=4];
	central -- node119[style=invis,len=4];
	central -- node120[style=invis,len=4];
	central -- node121[style=invis,len=4];
	central -- node122[style=invis,len=4];
	central -- node123[style=invis,len=4];
	central -- node124[style=invis,len=4];
	central -- node125[style=invis,len=4];
	central -- node126[style=invis,len=4];
	central -- node127[style=invis,len=4];
	central -- node128[style=invis,len=4];
	central -- node129[style=invis,len=4];
	central -- node130[style=invis,len=4];
	central -- node131[style=invis,len=4];
	central -- node132[style=invis,len=4];
	central -- node133[style=invis,len=4];
	central -- node134[style=invis,len=4];
	central -- node135[style=invis,len=4];
	central -- node136[style=invis,len=4];
	central -- node137[style=invis,len=4];
	central -- node138[style=invis,len=4];
	central -- node139[style=invis,len=4];
	central -- node140[style=invis,len=4];
	central -- node141[style=invis,len=4];
	central -- node142[style=invis,len=4];
	central -- node143[style=invis,len=4];
	central -- node144[style=invis,len=4];
	central -- node145[style=invis,len=4];
	central -- node146[style=invis,len=4];
	central -- node147[style=invis,len=4];
	central -- node148[style=invis,len=4];
	central -- node149[style=invis,len=4];
	central -- node150[style=invis,len=4];
	central -- node151[style=invis,len=4];
	central -- node152[style=invis,len=4];
	central -- node153[style=invis,len=4];
	central -- node154[style=invis,len=4];
	central -- node155[style=invis,len=4];
	central -- node156[style=invis,len=4];
	central -- node157[style=invis,len=4];
	central -- node158[style=invis,len=4];
	central -- node159[style=invis,len=4];
	central -- node160[style=invis,len=4];
	central -- node161[style=invis,len=4];
	central -- node162[style=invis,len=4];
	central -- node163[style=invis,len=4];
	central -- node164[style=invis,len=4];
	central -- node165[style=invis,len=4];
	central -- node166[style=invis,len=4];
	central -- node167[style=invis,len=4];
	central -- node168[style=invis,len=4];
	central -- node169[style=invis,len=4];
	central -- node170[style=invis,len=4];
	central -- node171[style=invis,len=4];
	central -- node172[style=invis,len=4];
	central -- node173[style=invis,len=4];
	central -- node174[style=invis,len=4];
	central -- node175[style=invis,len=4];
	central -- node176[style=invis,len=4];
	central -- node177[style=invis,len=4];
	central -- node178[style=invis,len=4];
	central -- node179[style=invis,len=4];
	central -- node180[style=invis,len=4];
	central -- node181[style=invis,len=4];
	central -- node182[style=invis,len=4];
	central -- node183[style=invis,len=4];
	central -- node184[style=invis,len=4];
	central -- node185[style=invis,len=4];
	central -- node186[style=invis,len=4];
	central -- node187[style=invis,len=4];
	central -- node188[style=invis,len=4];
	central -- node189[style=invis,len=4];
	central -- node190[style=invis,len=4];
	central -- node191[style=invis,len=4];
	central -- node192[style=invis,len=4];
	central -- node193[style=invis,len=4];
	central -- node194[style=invis,len=4];
	central -- node195[style=invis,len=4];
	central -- node196[style=invis,len=4];
	central -- node197[style=invis,len=4];
	central -- node198[style=invis,len=4];
	central -- node199[style=invis,len=4];
	central -- node200[style=invis,len=4];
}
